Optical ISAC: Fundamental Performance Limits and Transceiver Design

This paper characterizes the optimal capacity-distortion (C-D) tradeoff in an optical point-to-point system with single-input single-output (SISO) for communication and single-input multiple-output (SIMO) for sensing within an integrated sensing and communication (ISAC) framework. We consider the optimal rate-distortion (R-D) region and explore several inner (IB) and outer bounds (OB). We introduce practical, asymptotically optimal maximum a posteriori (MAP) and maximum likelihood estimators (MLE) for target distance, addressing nonlinear measurement-to-state relationships and non-conjugate priors. As the number of sensing antennas increases, these estimators converge to the Bayesian Cram\'er-Rao bound (BCRB). We also establish that the achievable rate-Cram\'er-Rao bound (R-CRB) serves as an OB for the optimal C-D region, valid for both unbiased estimators and asymptotically large numbers of receive antennas. To clarify that the input distribution determines the tradeoff across the Pareto boundary of the C-D region, we propose two algorithms: i) an iterative Blahut-Arimoto algorithm (BAA)-type method, and ii) a memory-efficient closed-form (CF) approach. The CF approach includes a CF optimal distribution for high optical signal-to-noise ratio (O-SNR) conditions. Additionally, we adapt and refine the deterministic-random tradeoff (DRT) to this optical ISAC context.

==> Figs/CRBCRB_MultiAntennaSetup.dat <==
   6.4474226e-06   1.4709040e+00
   1.1978569e-05   2.3335206e+00
   3.2243971e-05   2.6711009e+00
   4.8178345e-05   2.7009811e+00
   1.1409776e-04   2.7792857e+00
   1.8846480e-04   2.8013881e+00
   2.2611746e-04   2.8055237e+00
   3.9779335e-04   2.8258059e+00
   4.0376567e-04   2.8258059e+00
   8.8372039e-04   2.8306386e+00
   1.1084643e-03   2.8436892e+00
   1.1525866e-03   2.8436892e+00
   1.2109315e-03   2.8461270e+00
   1.2131403e-03   2.8461270e+00
   1.2313955e-03   2.8461270e+00
   1.2422920e-03   2.8461270e+00
   6.7624701e-01   2.8630563e+00


==> Figs/CRBCRB_SingleAntennaSetup.dat <==
   4.3557956e-04   1.7385466e-01
   4.9262317e-04   7.8442770e-01
   3.2690366e-02   2.5434617e+00
   3.8584154e-02   2.5434617e+00
   1.1112478e-01   2.5434617e+00


==> Figs/CRCF_MultiAntennaSetup.dat <==
   7.1208103e-02   2.6993452e+00
   2.9488362e-03   2.6636585e+00
   2.3936044e-04   2.6615577e+00
   2.3448259e-04   2.6610306e+00
   2.3098838e-04   2.6597261e+00
   2.1157774e-04   2.6521471e+00
   2.0565492e-04   2.6497151e+00
   1.9998725e-04   2.6473302e+00
   1.8686543e-04   2.6415708e+00
   1.7966052e-04   2.6382520e+00
   1.1769567e-04   2.6024379e+00
   9.0387012e-05   2.5774811e+00
   6.4603295e-05   2.5371506e+00
   2.8333225e-05   2.4889765e+00
   2.1399388e-05   2.3983354e+00
   1.0538172e-05   1.7589470e+00
   5.8633990e-06   9.9312070e-01
   5.2756384e-06   2.1467035e-01


==> Figs/CRCF_SingleAntennaSetup.dat <==
   4.3132930e-02   2.6916438e+00
   8.3550135e-03   2.6673642e+00
   6.3217885e-03   2.6537512e+00
   6.0239974e-03   2.6476374e+00
   5.7558258e-03   2.6417270e+00
   5.5126456e-03   2.6360125e+00
   5.2916853e-03   2.6304862e+00
   5.0905232e-03   2.6251399e+00
   4.9070068e-03   2.6199649e+00
   4.7392245e-03   2.6149522e+00
   3.6346931e-03   2.5719742e+00
   2.4552940e-03   2.4857261e+00
   1.6312109e-03   2.4978193e+00
   1.0540582e-03   2.3171128e+00
   8.8128593e-04   2.2001962e+00
   6.9531735e-04   2.0264826e+00
   5.1321741e-04   1.6519104e+00


==> Figs/CRMAP_MultiAntennaSetup.dat <==
   1.0424453e-05   9.8761954e-01
   1.9216545e-05   2.1472777e+00
   4.9640031e-05   2.6963238e+00
   7.0792667e-05   2.7500895e+00
   1.5121457e-04   2.8011212e+00
   2.1159627e-04   2.8131558e+00
   2.6694335e-04   2.8148980e+00
   4.9788588e-04   2.8531449e+00
   5.1141925e-04   2.8531449e+00
   5.1737072e-04   2.8531449e+00
   5.1781003e-04   2.8531449e+00
   5.2200231e-04   2.8531449e+00
   5.3576043e-04   2.8531449e+00
   5.3990774e-04   2.8531449e+00
   5.4451834e-04   2.8531449e+00
   3.2207564e-02   2.8643887e+00
   3.3864124e-02   2.8643887e+00


==> Figs/CRMAP_SingleAntennaSetup.dat <==
   1.1683706e-03   7.8442770e-01
   1.3775672e-03   8.4486011e-01
   1.5540451e-02   2.6269222e+00
   1.6667589e-02   2.6269222e+00
   2.2624735e-02   2.6269222e+00


==> Figs/CRML_MultiAntennaSetup.dat <==
   1.0675851e-05   9.5750107e-01
   1.7167538e-05   1.9816156e+00
   5.6573306e-05   2.6031976e+00
   8.1212655e-05   2.6825044e+00
   1.9682764e-04   2.7488709e+00
   3.2048217e-04   2.7974068e+00
   3.5828276e-04   2.8006216e+00
   6.3276739e-04   2.8322508e+00
   6.5367500e-04   2.8322508e+00
   1.1398662e-03   2.8520711e+00
   1.3460208e-03   2.8520711e+00
   1.3839093e-03   2.8520711e+00
   1.4787557e-03   2.8520711e+00
   1.5014051e-03   2.8520711e+00
   1.5206932e-03   2.8520711e+00
   3.2258052e-02   2.8643990e+00
   3.3896748e-02   2.8643990e+00


==> Figs/CRML_SingleAntennaSetup.dat <==
   2.5596411e-03   7.8442770e-01
   1.7329616e-02   2.6277027e+00
   2.4558337e-02   2.6277027e+00
   1.6135498e-01   2.6277027e+00
   1.7741278e-01   2.6277027e+00


==> Figs/MultiAntennaSetup_lambda_0.3.dat <==
   0.0000000e+00   3.3333333e+00   1.8499038e-01   1.8499573e-01   0.0000000e+00   1.2924697e-26   0.0000000e+00   0.0000000e+00   1.8499038e-01   1.8499573e-01   0.0000000e+00
   2.5000000e-01   1.1988231e-02   1.4015984e-03   1.6088191e-03   0.0000000e+00   2.2639807e-03   6.2116852e-03   0.0000000e+00   3.6655791e-03   7.8205044e-03   0.0000000e+00
   5.0000000e-01   4.8035586e-03   6.0639349e-04   6.6810304e-04   0.0000000e+00   1.5304802e-03   4.5484877e-03   0.0000000e+00   2.1368736e-03   5.2165907e-03   0.0000000e+00
   7.5000000e-01   2.6367295e-03   3.4075879e-04   3.7645999e-04   0.0000000e+00   1.1723085e-03   3.6453470e-03   0.0000000e+00   1.5130673e-03   4.0218070e-03   0.0000000e+00
   1.0000000e+00   1.6704158e-03   2.1475432e-04   2.4336268e-04   0.0000000e+00   9.4630719e-04   3.0650713e-03   0.0000000e+00   1.1610615e-03   3.3084340e-03   0.0000000e+00
   1.2500000e+00   1.1507752e-03   1.4898262e-04   1.7520271e-04   0.0000000e+00   7.9834770e-04   2.5189193e-03   0.0000000e+00   9.4733032e-04   2.6941220e-03   0.0000000e+00
   1.5000000e+00   8.3874968e-04   1.0812786e-04   1.3818174e-04   0.0000000e+00   6.8212265e-04   2.1614706e-03   0.0000000e+00   7.9025051e-04   2.2996524e-03   0.0000000e+00
   1.7500000e+00   6.3701025e-04   8.2025709e-05   1.1497012e-04   0.0000000e+00   5.9972418e-04   1.9295348e-03   0.0000000e+00   6.8174989e-04   2.0445050e-03   0.0000000e+00
   2.0000000e+00   4.9934615e-04   6.1493881e-05   9.3535774e-05   0.0000000e+00   5.2850529e-04   1.7471415e-03   0.0000000e+00   5.8999917e-04   1.8406772e-03   0.0000000e+00
   2.2500000e+00   4.0141532e-04   4.9994713e-05   7.8833234e-05   0.0000000e+00   4.6909261e-04   1.4915215e-03   0.0000000e+00   5.1908733e-04   1.5703547e-03   0.0000000e+00
   2.5000000e+00   3.2939029e-04   3.9561955e-05   6.5822999e-05   0.0000000e+00   4.2216199e-04   1.2897213e-03   0.0000000e+00   4.6172395e-04   1.3555443e-03   0.0000000e+00
   2.7500000e+00   2.7494800e-04   3.1994508e-05   5.9439174e-05   0.0000000e+00   3.8036730e-04   1.2648240e-03   0.0000000e+00   4.1236181e-04   1.3242632e-03   0.0000000e+00
   3.0000000e+00   2.3284113e-04   2.6151067e-05   5.2241219e-05   0.0000000e+00   3.4478729e-04   1.1544376e-03   0.0000000e+00   3.7093836e-04   1.2066788e-03   0.0000000e+00
   3.2500000e+00   1.9963275e-04   2.1166368e-05   4.4838910e-05   0.0000000e+00   3.1627917e-04   1.0116003e-03   0.0000000e+00   3.3744554e-04   1.0564392e-03   0.0000000e+00
   3.5000000e+00   1.7299818e-04   1.7162548e-05   3.8825136e-05   0.0000000e+00   2.8948793e-04   8.8838113e-04   0.0000000e+00   3.0665048e-04   9.2720626e-04   0.0000000e+00
   3.7500000e+00   1.5132112e-04   1.4738418e-05   3.2514834e-05   0.0000000e+00   2.6617687e-04   7.4607466e-04   0.0000000e+00   2.8091529e-04   7.7858950e-04   0.0000000e+00
   4.0000000e+00   1.3345065e-04   1.2587600e-05   3.1687789e-05   0.0000000e+00   2.4676209e-04   7.2839485e-04   0.0000000e+00   2.5934969e-04   7.6008264e-04   0.0000000e+00
   4.2500000e+00   1.1854982e-04   1.0792618e-05   2.9516026e-05   0.0000000e+00   2.2910088e-04   6.8041801e-04   0.0000000e+00   2.3989350e-04   7.0993404e-04   0.0000000e+00
   4.5000000e+00   1.0599863e-04   9.0698272e-06   2.6982053e-05   0.0000000e+00   2.1262380e-04   6.0643116e-04   0.0000000e+00   2.2169363e-04   6.3341321e-04   0.0000000e+00
   4.7500000e+00   9.5330142e-05   7.5506042e-06   2.6831973e-05   0.0000000e+00   1.9769338e-04   5.8713296e-04   0.0000000e+00   2.0524398e-04   6.1396493e-04   0.0000000e+00
   5.0000000e+00   8.6187443e-05   6.5697626e-06   2.7155301e-05   0.0000000e+00   1.8452453e-04   6.2649021e-04   0.0000000e+00   1.9109429e-04   6.5364551e-04   0.0000000e+00
   5.2500000e+00   7.8294030e-05   5.6149414e-06   2.2590285e-05   0.0000000e+00   1.7420819e-04   4.9223541e-04   0.0000000e+00   1.7982314e-04   5.1482569e-04   0.0000000e+00
   5.5000000e+00   7.1433095e-05   5.0761726e-06   2.2494584e-05   0.0000000e+00   1.6284399e-04   4.8765022e-04   0.0000000e+00   1.6792016e-04   5.1014480e-04   0.0000000e+00
   5.7500000e+00   6.5432744e-05   4.5026962e-06   2.0266237e-05   0.0000000e+00   1.5146486e-04   4.4505318e-04   0.0000000e+00   1.5596756e-04   4.6531942e-04   0.0000000e+00
   6.0000000e+00   6.0155313e-05   3.7182240e-06   1.8164051e-05   0.0000000e+00   1.4509903e-04   3.9307386e-04   0.0000000e+00   1.4881725e-04   4.1123791e-04   0.0000000e+00
   6.2500000e+00   5.5489521e-05   3.7372417e-06   2.0636521e-05   0.0000000e+00   1.3735104e-04   4.4554385e-04   0.0000000e+00   1.4108828e-04   4.6618038e-04   0.0000000e+00
   6.5000000e+00   5.1344646e-05   3.2800963e-06   1.8621948e-05   0.0000000e+00   1.2926907e-04   3.7702847e-04   0.0000000e+00   1.3254916e-04   3.9565042e-04   0.0000000e+00
   6.7500000e+00   4.7646141e-05   2.9658908e-06   1.6663166e-05   0.0000000e+00   1.2353785e-04   3.4068630e-04   0.0000000e+00   1.2650374e-04   3.5734946e-04   0.0000000e+00
   7.0000000e+00   4.4332299e-05   2.8297252e-06   1.5362804e-05   0.0000000e+00   1.1710557e-04   3.2070122e-04   0.0000000e+00   1.1993529e-04   3.3606403e-04   0.0000000e+00
   7.2500000e+00   4.1351696e-05   2.4168334e-06   1.6319736e-05   0.0000000e+00   1.1218254e-04   3.0736665e-04   0.0000000e+00   1.1459937e-04   3.2368639e-04   0.0000000e+00
   7.5000000e+00   3.8661202e-05   2.4951769e-06   1.4521495e-05   0.0000000e+00   1.0688381e-04   2.8170354e-04   0.0000000e+00   1.0937899e-04   2.9622504e-04   0.0000000e+00
   7.7500000e+00   3.6224433e-05   2.2871249e-06   1.4506178e-05   0.0000000e+00   1.0102768e-04   2.8818966e-04   0.0000000e+00   1.0331480e-04   3.0269584e-04   0.0000000e+00
   8.0000000e+00   3.4010524e-05   2.3127554e-06   1.3518022e-05   0.0000000e+00   9.6097092e-05   2.7958597e-04   0.0000000e+00   9.8409847e-05   2.9310399e-04   0.0000000e+00
   8.2500000e+00   3.1993156e-05   1.9179992e-06   1.3488005e-05   0.0000000e+00   9.3702626e-05   2.5563531e-04   0.0000000e+00   9.5620625e-05   2.6912331e-04   0.0000000e+00
   8.5000000e+00   3.0149775e-05   1.9525858e-06   1.1899432e-05   0.0000000e+00   8.9555168e-05   2.2261163e-04   0.0000000e+00   9.1507753e-05   2.3451106e-04   0.0000000e+00
   8.7500000e+00   2.8460968e-05   1.6984216e-06   1.1057652e-05   0.0000000e+00   8.3830675e-05   2.0763644e-04   0.0000000e+00   8.5529097e-05   2.1869409e-04   0.0000000e+00
   9.0000000e+00   2.6909952e-05   1.6884974e-06   1.1945391e-05   0.0000000e+00   7.9956154e-05   2.1953994e-04   0.0000000e+00   8.1644651e-05   2.3148533e-04   0.0000000e+00
   9.2500000e+00   2.5482157e-05   1.6310525e-06   1.0623658e-05   0.0000000e+00   7.8254723e-05   1.9606073e-04   0.0000000e+00   7.9885775e-05   2.0668439e-04   0.0000000e+00
   9.5000000e+00   2.4164888e-05   1.5204576e-06   1.0716610e-05   0.0000000e+00   7.5385076e-05   1.8583613e-04   0.0000000e+00   7.6905534e-05   1.9655274e-04   0.0000000e+00
   9.7500000e+00   2.2947039e-05   1.4817923e-06   9.3476371e-06   0.0000000e+00   7.1413335e-05   1.7783209e-04   0.0000000e+00   7.2895127e-05   1.8717972e-04   0.0000000e+00
   1.0000000e+01   2.1818865e-05   1.3810500e-06   1.0298698e-05   0.0000000e+00   6.9649030e-05   2.0970045e-04   0.0000000e+00   7.1030080e-05   2.1999914e-04   0.0000000e+00
   1.0250000e+01   2.0771784e-05   1.4268606e-06   8.8954977e-06   0.0000000e+00   6.6645031e-05   1.5882729e-04   0.0000000e+00   6.8071892e-05   1.6772279e-04   0.0000000e+00
   1.0500000e+01   1.9798215e-05   1.2859660e-06   8.7898851e-06   0.0000000e+00   6.4033083e-05   1.7425872e-04   0.0000000e+00   6.5319049e-05   1.8304860e-04   0.0000000e+00
   1.0750000e+01   1.8891444e-05   1.2779949e-06   8.6132846e-06   0.0000000e+00   6.2259709e-05   1.4652172e-04   0.0000000e+00   6.3537704e-05   1.5513501e-04   0.0000000e+00
   1.1000000e+01   1.8045502e-05   1.1218237e-06   6.9969497e-06   0.0000000e+00   5.9332475e-05   1.3650114e-04   0.0000000e+00   6.0454299e-05   1.4349809e-04   0.0000000e+00
   1.1250000e+01   1.7255074e-05   1.1245936e-06   6.7946515e-06   0.0000000e+00   5.6152679e-05   1.3863333e-04   0.0000000e+00   5.7277273e-05   1.4542798e-04   0.0000000e+00
   1.1500000e+01   1.6515411e-05   1.1458086e-06   5.9426522e-06   0.0000000e+00   5.4328997e-05   1.1003864e-04   0.0000000e+00   5.5474805e-05   1.1598129e-04   0.0000000e+00
   1.1750000e+01   1.5822262e-05   1.0626243e-06   6.3039951e-06   0.0000000e+00   5.2332967e-05   1.2230734e-04   0.0000000e+00   5.3395591e-05   1.2861134e-04   0.0000000e+00
   1.2000000e+01   1.5171811e-05   9.7536919e-07   5.1026440e-06   0.0000000e+00   5.1065257e-05   1.0661174e-04   0.0000000e+00   5.2040627e-05   1.1171439e-04   0.0000000e+00
   1.2250000e+01   1.4560624e-05   1.0729914e-06   5.5533577e-06   0.0000000e+00   5.0274143e-05   1.0076025e-04   0.0000000e+00   5.1347134e-05   1.0631361e-04   0.0000000e+00
   1.2500000e+01   1.3985607e-05   9.4184899e-07   6.0065415e-06   0.0000000e+00   4.7630983e-05   1.1180436e-04   0.0000000e+00   4.8572832e-05   1.1781091e-04   0.0000000e+00
   1.2750000e+01   1.3443962e-05   8.5608934e-07   4.5090428e-06   0.0000000e+00   4.4900884e-05   9.7012164e-05   0.0000000e+00   4.5756973e-05   1.0152121e-04   0.0000000e+00
   1.3000000e+01   1.2933160e-05   8.7500547e-07   4.7900089e-06   0.0000000e+00   4.4888852e-05   8.9853595e-05   0.0000000e+00   4.5763858e-05   9.4643604e-05   0.0000000e+00
   1.3250000e+01   1.2450903e-05   7.5742329e-07   3.6930401e-06   0.0000000e+00   4.3004036e-05   7.5815098e-05   0.0000000e+00   4.3761460e-05   7.9508138e-05   0.0000000e+00
   1.3500000e+01   1.1995105e-05   8.5342750e-07   4.0999909e-06   0.0000000e+00   4.1289739e-05   7.4552334e-05   0.0000000e+00   4.2143166e-05   7.8652325e-05   0.0000000e+00
   1.3750000e+01   1.1563867e-05   7.7490835e-07   3.3196107e-06   0.0000000e+00   4.0010613e-05   6.8177855e-05   0.0000000e+00   4.0785521e-05   7.1497466e-05   0.0000000e+00
   1.4000000e+01   1.1155457e-05   7.3936066e-07   3.8135864e-06   0.0000000e+00   3.8662617e-05   7.5978298e-05   0.0000000e+00   3.9401978e-05   7.9791884e-05   0.0000000e+00
   1.4250000e+01   1.0768293e-05   7.1192315e-07   2.9343712e-06   0.0000000e+00   3.7701549e-05   6.4440883e-05   0.0000000e+00   3.8413472e-05   6.7375254e-05   0.0000000e+00
   1.4500000e+01   1.0400926e-05   7.2019016e-07   3.1430089e-06   0.0000000e+00   3.5868924e-05   6.7970837e-05   0.0000000e+00   3.6589114e-05   7.1113846e-05   0.0000000e+00
   1.4750000e+01   1.0052032e-05   6.2548402e-07   3.1024048e-06   0.0000000e+00   3.5283436e-05   7.2421267e-05   0.0000000e+00   3.5908920e-05   7.5523672e-05   0.0000000e+00
   1.5000000e+01   9.7203917e-06   6.9458171e-07   2.8367242e-06   0.0000000e+00   3.4309995e-05   5.9028622e-05   0.0000000e+00   3.5004577e-05   6.1865346e-05   0.0000000e+00
   1.5250000e+01   9.4048875e-06   6.2561981e-07   2.7905662e-06   0.0000000e+00   3.3357943e-05   6.1287034e-05   0.0000000e+00   3.3983562e-05   6.4077600e-05   0.0000000e+00
   1.5500000e+01   9.1044899e-06   5.7586375e-07   2.3968061e-06   0.0000000e+00   3.1951350e-05   5.3327049e-05   0.0000000e+00   3.2527214e-05   5.5723855e-05   0.0000000e+00
   1.5750000e+01   8.8182500e-06   6.2835313e-07   2.2570757e-06   0.0000000e+00   3.1201655e-05   4.8060450e-05   0.0000000e+00   3.1830009e-05   5.0317526e-05   0.0000000e+00
   1.6000000e+01   8.5452925e-06   5.7664280e-07   2.0800468e-06   0.0000000e+00   3.0507958e-05   4.7656295e-05   0.0000000e+00   3.1084601e-05   4.9736342e-05   0.0000000e+00
   1.6250000e+01   8.2848085e-06   5.3835703e-07   2.0475459e-06   0.0000000e+00   2.9362618e-05   4.5990536e-05   0.0000000e+00   2.9900975e-05   4.8038082e-05   0.0000000e+00
   1.6500000e+01   8.0360498e-06   5.5218605e-07   1.8607701e-06   0.0000000e+00   2.8077225e-05   4.1511859e-05   0.0000000e+00   2.8629411e-05   4.3372629e-05   0.0000000e+00
   1.6750000e+01   7.7983235e-06   6.2449612e-07   2.1397459e-06   0.0000000e+00   2.7861539e-05   4.3848809e-05   0.0000000e+00   2.8486035e-05   4.5988555e-05   0.0000000e+00
   1.7000000e+01   7.5709870e-06   5.0252477e-07   1.7303058e-06   0.0000000e+00   2.6344525e-05   3.9087100e-05   0.0000000e+00   2.6847050e-05   4.0817406e-05   0.0000000e+00
   1.7250000e+01   7.3534438e-06   4.8392305e-07   1.6717652e-06   0.0000000e+00   2.5917656e-05   4.0823839e-05   0.0000000e+00   2.6401579e-05   4.2495604e-05   0.0000000e+00
   1.7500000e+01   7.1451397e-06   4.5726096e-07   1.4354975e-06   0.0000000e+00   2.5279734e-05   3.5892282e-05   0.0000000e+00   2.5736995e-05   3.7327780e-05   0.0000000e+00
   1.7750000e+01   6.9455590e-06   4.7971399e-07   1.7702602e-06   0.0000000e+00   2.4885688e-05   4.1736934e-05   0.0000000e+00   2.5365402e-05   4.3507194e-05   0.0000000e+00
   1.8000000e+01   6.7542216e-06   4.7368038e-07   1.5135113e-06   0.0000000e+00   2.4120680e-05   3.4781458e-05   0.0000000e+00   2.4594360e-05   3.6294970e-05   0.0000000e+00
   1.8250000e+01   6.5706798e-06   4.7863158e-07   1.6113612e-06   0.0000000e+00   2.3839402e-05   3.7672248e-05   0.0000000e+00   2.4318034e-05   3.9283610e-05   0.0000000e+00
   1.8500000e+01   6.3945160e-06   4.2301055e-07   1.2667026e-06   0.0000000e+00   2.2788964e-05   3.1468746e-05   0.0000000e+00   2.3211974e-05   3.2735448e-05   0.0000000e+00
   1.8750000e+01   6.2253401e-06   4.2777556e-07   1.2917408e-06   0.0000000e+00   2.1874596e-05   3.2685494e-05   0.0000000e+00   2.2302371e-05   3.3977235e-05   0.0000000e+00
   1.9000000e+01   6.0627876e-06   4.4010345e-07   1.2944890e-06   0.0000000e+00   2.1542923e-05   2.9577879e-05   0.0000000e+00   2.1983026e-05   3.0872368e-05   0.0000000e+00
   1.9250000e+01   5.9065173e-06   4.1061648e-07   1.2231055e-06   0.0000000e+00   2.0966241e-05   3.0849985e-05   0.0000000e+00   2.1376858e-05   3.2073090e-05   0.0000000e+00
   1.9500000e+01   5.7562097e-06   3.6856361e-07   9.8690507e-07   0.0000000e+00   2.0309161e-05   2.6571529e-05   0.0000000e+00   2.0677725e-05   2.7558434e-05   0.0000000e+00
   1.9750000e+01   5.6115654e-06   3.9155242e-07   1.0868367e-06   0.0000000e+00   1.9881995e-05   2.8613454e-05   0.0000000e+00   2.0273547e-05   2.9700291e-05   0.0000000e+00
   2.0000000e+01   5.4723034e-06   3.6926723e-07   9.3518374e-07   0.0000000e+00   1.9279682e-05   2.4754429e-05   0.0000000e+00   1.9648950e-05   2.5689613e-05   0.0000000e+00
   2.0250000e+01   5.3381602e-06   3.5249442e-07   8.9077740e-07   0.0000000e+00   1.8838987e-05   2.4164162e-05   0.0000000e+00   1.9191482e-05   2.5054939e-05   0.0000000e+00
   2.0500000e+01   5.2088879e-06   3.2688660e-07   7.9983572e-07   0.0000000e+00   1.8451892e-05   2.2692340e-05   0.0000000e+00   1.8778779e-05   2.3492176e-05   0.0000000e+00
   2.0750000e+01   5.0842538e-06   3.6908247e-07   9.5182618e-07   0.0000000e+00   1.7907466e-05   2.5149431e-05   0.0000000e+00   1.8276548e-05   2.6101258e-05   0.0000000e+00
   2.1000000e+01   4.9640384e-06   3.4535681e-07   7.9783351e-07   0.0000000e+00   1.7706361e-05   2.1955989e-05   0.0000000e+00   1.8051718e-05   2.2753823e-05   0.0000000e+00
   2.1250000e+01   4.8480356e-06   2.9958719e-07   6.7966285e-07   0.0000000e+00   1.6905239e-05   2.2159404e-05   0.0000000e+00   1.7204826e-05   2.2839067e-05   0.0000000e+00
   2.1500000e+01   4.7360507e-06   2.9545755e-07   6.6659268e-07   0.0000000e+00   1.6586519e-05   1.9856241e-05   0.0000000e+00   1.6881976e-05   2.0522833e-05   0.0000000e+00
   2.1750000e+01   4.6279005e-06   3.0340687e-07   6.7016510e-07   0.0000000e+00   1.6421105e-05   1.9881164e-05   0.0000000e+00   1.6724511e-05   2.0551329e-05   0.0000000e+00
   2.2000000e+01   4.5234119e-06   3.1772231e-07   6.7205071e-07   0.0000000e+00   1.6031689e-05   1.8827842e-05   0.0000000e+00   1.6349411e-05   1.9499893e-05   0.0000000e+00
   2.2250000e+01   4.4224214e-06   2.7023226e-07   6.1593718e-07   0.0000000e+00   1.5804401e-05   2.0162304e-05   0.0000000e+00   1.6074633e-05   2.0778241e-05   0.0000000e+00
   2.2500000e+01   4.3247747e-06   2.6358142e-07   5.4114606e-07   0.0000000e+00   1.5018871e-05   1.7574481e-05   0.0000000e+00   1.5282452e-05   1.8115627e-05   0.0000000e+00
   2.2750000e+01   4.2303258e-06   2.9630998e-07   6.0149829e-07   0.0000000e+00   1.5328743e-05   1.7978973e-05   0.0000000e+00   1.5625053e-05   1.8580471e-05   0.0000000e+00
   2.3000000e+01   4.1389367e-06   2.7055171e-07   5.5411409e-07   0.0000000e+00   1.4614287e-05   1.6880867e-05   0.0000000e+00   1.4884839e-05   1.7434981e-05   0.0000000e+00
   2.3250000e+01   4.0504766e-06   2.4705487e-07   4.9266828e-07   0.0000000e+00   1.3996198e-05   1.6039986e-05   0.0000000e+00   1.4243253e-05   1.6532654e-05   0.0000000e+00
   2.3500000e+01   3.9648217e-06   2.4682686e-07   4.9400999e-07   0.0000000e+00   1.4015324e-05   1.6033952e-05   0.0000000e+00   1.4262151e-05   1.6527962e-05   0.0000000e+00
   2.3750000e+01   3.8818546e-06   2.5525704e-07   4.8439585e-07   0.0000000e+00   1.3670493e-05   1.5476449e-05   0.0000000e+00   1.3925750e-05   1.5960844e-05   0.0000000e+00
   2.4000000e+01   3.8014642e-06   2.7450597e-07   5.1917600e-07   0.0000000e+00   1.3274436e-05   1.4996676e-05   0.0000000e+00   1.3548942e-05   1.5515852e-05   0.0000000e+00
   2.4250000e+01   3.7235448e-06   2.5038138e-07   5.5941339e-07   0.0000000e+00   1.3186663e-05   1.6823546e-05   0.0000000e+00   1.3437044e-05   1.7382959e-05   0.0000000e+00
   2.4500000e+01   3.6479962e-06   2.3347588e-07   4.4695854e-07   0.0000000e+00   1.2973165e-05   1.4702121e-05   0.0000000e+00   1.3206641e-05   1.5149080e-05   0.0000000e+00
   2.4750000e+01   3.5747232e-06   2.1640869e-07   4.0844727e-07   0.0000000e+00   1.2451702e-05   1.3880569e-05   0.0000000e+00   1.2668110e-05   1.4289017e-05   0.0000000e+00
   2.5000000e+01   3.5036354e-06   2.3627527e-07   4.3763524e-07   0.0000000e+00   1.2523102e-05   1.3994935e-05   0.0000000e+00   1.2759378e-05   1.4432570e-05   0.0000000e+00
   2.5250000e+01   3.4346468e-06   2.3680398e-07   4.2440258e-07   0.0000000e+00   1.1955396e-05   1.3325657e-05   0.0000000e+00   1.2192200e-05   1.3750059e-05   0.0000000e+00
   2.5500000e+01   3.3676754e-06   2.0814868e-07   3.6552175e-07   0.0000000e+00   1.1887380e-05   1.3122464e-05   0.0000000e+00   1.2095529e-05   1.3487986e-05   0.0000000e+00
   2.5750000e+01   3.3026435e-06   2.3264471e-07   3.9731136e-07   0.0000000e+00   1.1442694e-05   1.2567913e-05   0.0000000e+00   1.1675338e-05   1.2965225e-05   0.0000000e+00
   2.6000000e+01   3.2394769e-06   2.0480408e-07   3.9228990e-07   0.0000000e+00   1.1328696e-05   1.4548433e-05   0.0000000e+00   1.1533500e-05   1.4940723e-05   0.0000000e+00
   2.6250000e+01   3.1781049e-06   1.9238918e-07   3.3810730e-07   0.0000000e+00   1.1078152e-05   1.2207375e-05   0.0000000e+00   1.1270542e-05   1.2545482e-05   0.0000000e+00
   2.6500000e+01   3.1184602e-06   2.0466803e-07   3.3759926e-07   0.0000000e+00   1.0834991e-05   1.1715182e-05   0.0000000e+00   1.1039659e-05   1.2052781e-05   0.0000000e+00
   2.6750000e+01   3.0604787e-06   1.9786185e-07   3.4273079e-07   0.0000000e+00   1.0712312e-05   1.1942900e-05   0.0000000e+00   1.0910174e-05   1.2285631e-05   0.0000000e+00
   2.7000000e+01   3.0040990e-06   1.8800770e-07   3.2244773e-07   0.0000000e+00   1.0620874e-05   1.1612234e-05   0.0000000e+00   1.0808882e-05   1.1934681e-05   0.0000000e+00
   2.7250000e+01   2.9492627e-06   1.8828879e-07   3.1795889e-07   0.0000000e+00   1.0407089e-05   1.1330128e-05   0.0000000e+00   1.0595378e-05   1.1648087e-05   0.0000000e+00
   2.7500000e+01   2.8959140e-06   2.0274060e-07   3.2636979e-07   0.0000000e+00   1.0030779e-05   1.0848163e-05   0.0000000e+00   1.0233519e-05   1.1174533e-05   0.0000000e+00
   2.7750000e+01   2.8439995e-06   1.7211607e-07   2.8714366e-07   0.0000000e+00   9.9148617e-06   1.0741072e-05   0.0000000e+00   1.0086978e-05   1.1028215e-05   0.0000000e+00
   2.8000000e+01   2.7934684e-06   1.8248306e-07   2.9268209e-07   0.0000000e+00   9.7602098e-06   1.0615326e-05   0.0000000e+00   9.9426929e-06   1.0908009e-05   0.0000000e+00
   2.8250000e+01   2.7442719e-06   1.8217238e-07   2.8872696e-07   0.0000000e+00   9.4973795e-06   1.0131831e-05   0.0000000e+00   9.6795519e-06   1.0420558e-05   0.0000000e+00
   2.8500000e+01   2.6963635e-06   1.6156770e-07   2.5949763e-07   0.0000000e+00   9.2791440e-06   9.9248965e-06   0.0000000e+00   9.4407117e-06   1.0184394e-05   0.0000000e+00
   2.8750000e+01   2.6496985e-06   1.6845683e-07   2.6703348e-07   0.0000000e+00   9.2512457e-06   9.8930713e-06   0.0000000e+00   9.4197025e-06   1.0160105e-05   0.0000000e+00
   2.9000000e+01   2.6042343e-06   1.5258204e-07   2.3256574e-07   0.0000000e+00   8.9499937e-06   9.5118716e-06   0.0000000e+00   9.1025757e-06   9.7444374e-06   0.0000000e+00
   2.9250000e+01   2.5599302e-06   1.7929510e-07   2.8665967e-07   0.0000000e+00   8.9673098e-06   9.6135945e-06   0.0000000e+00   9.1466049e-06   9.9002541e-06   0.0000000e+00
   2.9500000e+01   2.5167468e-06   1.6801119e-07   2.5602491e-07   0.0000000e+00   8.6933798e-06   9.1967945e-06   0.0000000e+00   8.8613910e-06   9.4528194e-06   0.0000000e+00
   2.9750000e+01   2.4746469e-06   1.5768575e-07   2.3515865e-07   0.0000000e+00   8.6522404e-06   9.1723815e-06   0.0000000e+00   8.8099261e-06   9.4075402e-06   0.0000000e+00
   3.0000000e+01   2.4335943e-06   1.5415294e-07   2.3252949e-07   0.0000000e+00   8.3538138e-06   8.8319546e-06   0.0000000e+00   8.5079667e-06   9.0644840e-06   0.0000000e+00


==> Figs/MultiAntennaSetup_lambda_0.5.dat <==
   0.0000000e+00   2.0000000e+00   4.9025026e-01   4.9025863e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.9025026e-01   4.9025863e-01   0.0000000e+00
   2.5000000e-01   6.1653908e-02   2.7396785e-02   2.4450120e-02   0.0000000e+00   6.3066862e-03   2.7121593e-02   0.0000000e+00   3.3703471e-02   5.1571713e-02   0.0000000e+00
   5.0000000e-01   3.3823656e-02   1.7442522e-02   1.4443490e-02   0.0000000e+00   5.1785969e-03   2.4203619e-02   0.0000000e+00   2.2621119e-02   3.8647109e-02   0.0000000e+00
   7.5000000e-01   2.2884911e-02   1.2998172e-02   1.0250511e-02   0.0000000e+00   4.4612818e-03   2.1710847e-02   0.0000000e+00   1.7459454e-02   3.1961358e-02   0.0000000e+00
   1.0000000e+00   1.7006876e-02   1.0422102e-02   7.8649665e-03   0.0000000e+00   3.9562148e-03   2.0270171e-02   0.0000000e+00   1.4378317e-02   2.8135138e-02   0.0000000e+00
   1.2500000e+00   1.3338968e-02   8.7065986e-03   6.4093956e-03   0.0000000e+00   3.5748486e-03   1.8476783e-02   0.0000000e+00   1.2281447e-02   2.4886178e-02   0.0000000e+00
   1.5000000e+00   1.0837390e-02   7.4838212e-03   5.3762591e-03   0.0000000e+00   3.2726148e-03   1.7199881e-02   0.0000000e+00   1.0756436e-02   2.2576140e-02   0.0000000e+00
   1.7500000e+00   9.0285918e-03   6.5648412e-03   4.6164924e-03   0.0000000e+00   3.0316220e-03   1.6171508e-02   0.0000000e+00   9.5964632e-03   2.0788000e-02   0.0000000e+00
   2.0000000e+00   7.6657008e-03   5.8523696e-03   4.0941353e-03   0.0000000e+00   2.8233462e-03   1.5157293e-02   0.0000000e+00   8.6757158e-03   1.9251428e-02   0.0000000e+00
   2.2500000e+00   6.6068135e-03   5.2729435e-03   3.5829076e-03   0.0000000e+00   2.6429808e-03   1.4537899e-02   0.0000000e+00   7.9159243e-03   1.8120807e-02   0.0000000e+00
   2.5000000e+00   5.7643134e-03   4.7963013e-03   3.2734929e-03   0.0000000e+00   2.5010673e-03   1.3837927e-02   0.0000000e+00   7.2973687e-03   1.7111420e-02   0.0000000e+00
   2.7500000e+00   5.0810825e-03   4.3995597e-03   2.9796639e-03   0.0000000e+00   2.3662836e-03   1.4015594e-02   0.0000000e+00   6.7658433e-03   1.6995258e-02   0.0000000e+00
   3.0000000e+00   4.5182653e-03   4.0624362e-03   2.7163771e-03   0.0000000e+00   2.2487151e-03   1.2468764e-02   0.0000000e+00   6.3111513e-03   1.5185141e-02   0.0000000e+00
   3.2500000e+00   4.0485059e-03   3.7850435e-03   2.5429789e-03   0.0000000e+00   2.1468088e-03   1.1913776e-02   0.0000000e+00   5.9318523e-03   1.4456755e-02   0.0000000e+00
   3.5000000e+00   3.6519927e-03   3.5244529e-03   2.3555837e-03   0.0000000e+00   2.0493539e-03   1.1592767e-02   0.0000000e+00   5.5738068e-03   1.3948350e-02   0.0000000e+00
   3.7500000e+00   3.3140329e-03   3.3111739e-03   2.1635162e-03   0.0000000e+00   1.9587689e-03   1.0799569e-02   0.0000000e+00   5.2699428e-03   1.2963086e-02   0.0000000e+00
   4.0000000e+00   3.0235084e-03   3.1177741e-03   2.0622556e-03   0.0000000e+00   1.8792792e-03   1.0471950e-02   0.0000000e+00   4.9970534e-03   1.2534205e-02   0.0000000e+00
   4.2500000e+00   2.7718593e-03   2.9458547e-03   1.9361668e-03   0.0000000e+00   1.8084926e-03   1.0198107e-02   0.0000000e+00   4.7543473e-03   1.2134273e-02   0.0000000e+00
   4.5000000e+00   2.5523953e-03   2.7933255e-03   1.8522956e-03   0.0000000e+00   1.7459005e-03   1.0110808e-02   0.0000000e+00   4.5392260e-03   1.1963104e-02   0.0000000e+00
   4.7500000e+00   2.3598186e-03   2.6550334e-03   1.7376454e-03   0.0000000e+00   1.6787989e-03   9.5385658e-03   0.0000000e+00   4.3338323e-03   1.1276211e-02   0.0000000e+00
   5.0000000e+00   2.1898851e-03   2.5359971e-03   1.6404111e-03   0.0000000e+00   1.6211211e-03   9.2363865e-03   0.0000000e+00   4.1571182e-03   1.0876798e-02   0.0000000e+00
   5.2500000e+00   2.0391599e-03   2.4150060e-03   1.5810340e-03   0.0000000e+00   1.5685437e-03   8.7380773e-03   0.0000000e+00   3.9835497e-03   1.0319111e-02   0.0000000e+00
   5.5000000e+00   1.9048372e-03   2.3183332e-03   1.5656660e-03   0.0000000e+00   1.5195246e-03   8.9541886e-03   0.0000000e+00   3.8378578e-03   1.0519855e-02   0.0000000e+00
   5.7500000e+00   1.7846060e-03   2.2274890e-03   1.4754732e-03   0.0000000e+00   1.4699756e-03   8.1174694e-03   0.0000000e+00   3.6974646e-03   9.5929426e-03   0.0000000e+00
   6.0000000e+00   1.6765485e-03   2.1362364e-03   1.4340939e-03   0.0000000e+00   1.4247029e-03   8.1719432e-03   0.0000000e+00   3.5609394e-03   9.6060370e-03   0.0000000e+00
   6.2500000e+00   1.5790623e-03   2.0572571e-03   1.3464175e-03   0.0000000e+00   1.3851246e-03   7.8163188e-03   0.0000000e+00   3.4423817e-03   9.1627363e-03   0.0000000e+00
   6.5000000e+00   1.4908002e-03   1.9852220e-03   1.3290080e-03   0.0000000e+00   1.3462697e-03   7.6623070e-03   0.0000000e+00   3.3314917e-03   8.9913150e-03   0.0000000e+00
   6.7500000e+00   1.4106226e-03   1.9160554e-03   1.2880656e-03   0.0000000e+00   1.3075475e-03   7.5747257e-03   0.0000000e+00   3.2236028e-03   8.8627913e-03   0.0000000e+00
   7.0000000e+00   1.3375604e-03   1.8536107e-03   1.2431813e-03   0.0000000e+00   1.2732716e-03   7.1968886e-03   0.0000000e+00   3.1268823e-03   8.4400699e-03   0.0000000e+00
   7.2500000e+00   1.2707854e-03   1.7964333e-03   1.1850139e-03   0.0000000e+00   1.2357865e-03   7.0077404e-03   0.0000000e+00   3.0322198e-03   8.1927542e-03   0.0000000e+00
   7.5000000e+00   1.2095864e-03   1.7370034e-03   1.1699932e-03   0.0000000e+00   1.2106746e-03   6.8168968e-03   0.0000000e+00   2.9476779e-03   7.9868900e-03   0.0000000e+00
   7.7500000e+00   1.1533500e-03   1.6907246e-03   1.1492406e-03   0.0000000e+00   1.1763594e-03   6.8083208e-03   0.0000000e+00   2.8670840e-03   7.9575614e-03   0.0000000e+00
   8.0000000e+00   1.1015447e-03   1.6484884e-03   1.1124540e-03   0.0000000e+00   1.1485118e-03   6.4947372e-03   0.0000000e+00   2.7970001e-03   7.6071913e-03   0.0000000e+00
   8.2500000e+00   1.0537086e-03   1.5993235e-03   1.1069880e-03   0.0000000e+00   1.1195758e-03   6.4616221e-03   0.0000000e+00   2.7188993e-03   7.5686101e-03   0.0000000e+00
   8.5000000e+00   1.0094382e-03   1.5601962e-03   1.0372678e-03   0.0000000e+00   1.0929645e-03   6.2563157e-03   0.0000000e+00   2.6531607e-03   7.2935835e-03   0.0000000e+00
   8.7500000e+00   9.6838016e-04   1.5197476e-03   1.0488396e-03   0.0000000e+00   1.0697947e-03   6.2937348e-03   0.0000000e+00   2.5895422e-03   7.3425744e-03   0.0000000e+00
   9.0000000e+00   9.3022394e-04   1.4762270e-03   1.0154671e-03   0.0000000e+00   1.0448156e-03   5.8458250e-03   0.0000000e+00   2.5210426e-03   6.8612921e-03   0.0000000e+00
   9.2500000e+00   8.9469561e-04   1.4437158e-03   9.9734908e-04   0.0000000e+00   1.0231503e-03   5.9667972e-03   0.0000000e+00   2.4668661e-03   6.9641463e-03   0.0000000e+00
   9.5000000e+00   8.6155288e-04   1.4083075e-03   9.7360814e-04   0.0000000e+00   1.0026238e-03   5.7105565e-03   0.0000000e+00   2.4109313e-03   6.6841646e-03   0.0000000e+00
   9.7500000e+00   8.3058082e-04   1.3780866e-03   9.3720017e-04   0.0000000e+00   9.8030700e-04   5.7906649e-03   0.0000000e+00   2.3583936e-03   6.7278651e-03   0.0000000e+00
   1.0000000e+01   8.0158818e-04   1.3438991e-03   9.2438614e-04   0.0000000e+00   9.6072145e-04   5.4238901e-03   0.0000000e+00   2.3046205e-03   6.3482762e-03   0.0000000e+00
   1.0250000e+01   7.7440439e-04   1.3159590e-03   9.1367513e-04   0.0000000e+00   9.4301122e-04   5.2998314e-03   0.0000000e+00   2.2589703e-03   6.2135065e-03   0.0000000e+00
   1.0500000e+01   7.4887688e-04   1.2902721e-03   8.9252959e-04   0.0000000e+00   9.1993409e-04   5.2502500e-03   0.0000000e+00   2.2102061e-03   6.1427796e-03   0.0000000e+00
   1.0750000e+01   7.2486886e-04   1.2590226e-03   8.6200030e-04   0.0000000e+00   9.0528139e-04   5.0444693e-03   0.0000000e+00   2.1643039e-03   5.9064696e-03   0.0000000e+00
   1.1000000e+01   7.0225741e-04   1.2354495e-03   8.5567184e-04   0.0000000e+00   8.8511009e-04   4.9973423e-03   0.0000000e+00   2.1205596e-03   5.8530142e-03   0.0000000e+00
   1.1250000e+01   6.8093181e-04   1.2216262e-03   8.3966478e-04   0.0000000e+00   8.6840605e-04   4.6862085e-03   0.0000000e+00   2.0900322e-03   5.5258732e-03   0.0000000e+00
   1.1500000e+01   6.6079213e-04   1.1898631e-03   8.1459231e-04   0.0000000e+00   8.5251696e-04   4.6630548e-03   0.0000000e+00   2.0423801e-03   5.4776472e-03   0.0000000e+00
   1.1750000e+01   6.4174797e-04   1.1654982e-03   8.0188489e-04   0.0000000e+00   8.3982086e-04   4.6069675e-03   0.0000000e+00   2.0053190e-03   5.4088524e-03   0.0000000e+00
   1.2000000e+01   6.2371741e-04   1.1380817e-03   7.9300301e-04   0.0000000e+00   8.2228018e-04   4.6545070e-03   0.0000000e+00   1.9603618e-03   5.4475100e-03   0.0000000e+00
   1.2250000e+01   6.0662603e-04   1.1291666e-03   7.8695654e-04   0.0000000e+00   8.1027599e-04   4.6527860e-03   0.0000000e+00   1.9394426e-03   5.4397425e-03   0.0000000e+00
   1.2500000e+01   5.9040618e-04   1.1047129e-03   7.6591516e-04   0.0000000e+00   7.9714920e-04   4.3125543e-03   0.0000000e+00   1.9018621e-03   5.0784694e-03   0.0000000e+00
   1.2750000e+01   5.7499615e-04   1.0823183e-03   7.5754712e-04   0.0000000e+00   7.7859340e-04   4.1057427e-03   0.0000000e+00   1.8609117e-03   4.8632898e-03   0.0000000e+00
   1.3000000e+01   5.6033965e-04   1.0704804e-03   7.2829823e-04   0.0000000e+00   7.6708894e-04   4.2777249e-03   0.0000000e+00   1.8375694e-03   5.0060232e-03   0.0000000e+00
   1.3250000e+01   5.4638519e-04   1.0525762e-03   7.1191604e-04   0.0000000e+00   7.5244872e-04   4.0450327e-03   0.0000000e+00   1.8050249e-03   4.7569487e-03   0.0000000e+00
   1.3500000e+01   5.3308562e-04   1.0370396e-03   7.0008780e-04   0.0000000e+00   7.4301145e-04   3.9273173e-03   0.0000000e+00   1.7800510e-03   4.6274051e-03   0.0000000e+00
   1.3750000e+01   5.2039768e-04   1.0163725e-03   6.8570836e-04   0.0000000e+00   7.2816048e-04   3.8971900e-03   0.0000000e+00   1.7445330e-03   4.5828983e-03   0.0000000e+00
   1.4000000e+01   5.0828164e-04   1.0092148e-03   6.8916699e-04   0.0000000e+00   7.1808800e-04   3.7953573e-03   0.0000000e+00   1.7273028e-03   4.4845243e-03   0.0000000e+00
   1.4250000e+01   4.9670097e-04   9.8910409e-04   6.5285777e-04   0.0000000e+00   7.0344362e-04   3.7818145e-03   0.0000000e+00   1.6925477e-03   4.4346722e-03   0.0000000e+00
   1.4500000e+01   4.8562201e-04   9.7906906e-04   6.5721224e-04   0.0000000e+00   6.9369960e-04   3.6605087e-03   0.0000000e+00   1.6727687e-03   4.3177209e-03   0.0000000e+00
   1.4750000e+01   4.7501371e-04   9.6194130e-04   6.5433762e-04   0.0000000e+00   6.8159010e-04   3.4531804e-03   0.0000000e+00   1.6435314e-03   4.1075180e-03   0.0000000e+00
   1.5000000e+01   4.6484739e-04   9.4349831e-04   6.4743696e-04   0.0000000e+00   6.6785803e-04   3.5686032e-03   0.0000000e+00   1.6113563e-03   4.2160402e-03   0.0000000e+00
   1.5250000e+01   4.5509656e-04   9.3645060e-04   6.1491808e-04   0.0000000e+00   6.5954816e-04   3.4819173e-03   0.0000000e+00   1.5959988e-03   4.0968353e-03   0.0000000e+00
   1.5500000e+01   4.4573668e-04   9.2690088e-04   6.0208241e-04   0.0000000e+00   6.4780832e-04   3.2619815e-03   0.0000000e+00   1.5747092e-03   3.8640639e-03   0.0000000e+00
   1.5750000e+01   4.3674500e-04   9.1440175e-04   6.1181266e-04   0.0000000e+00   6.4177979e-04   3.5263858e-03   0.0000000e+00   1.5561815e-03   4.1381985e-03   0.0000000e+00
   1.6000000e+01   4.2810042e-04   9.0535798e-04   6.0023105e-04   0.0000000e+00   6.3138347e-04   3.2910381e-03   0.0000000e+00   1.5367415e-03   3.8912691e-03   0.0000000e+00
   1.6250000e+01   4.1978336e-04   8.8551820e-04   6.0522136e-04   0.0000000e+00   6.2137260e-04   3.2479498e-03   0.0000000e+00   1.5068908e-03   3.8531712e-03   0.0000000e+00
   1.6500000e+01   4.1177558e-04   8.7841219e-04   5.7498283e-04   0.0000000e+00   6.1543960e-04   3.3069421e-03   0.0000000e+00   1.4938518e-03   3.8819249e-03   0.0000000e+00
   1.6750000e+01   4.0406015e-04   8.6328190e-04   5.6624825e-04   0.0000000e+00   6.0280119e-04   3.5156406e-03   0.0000000e+00   1.4660831e-03   4.0818888e-03   0.0000000e+00
   1.7000000e+01   3.9662125e-04   8.5469527e-04   5.5532668e-04   0.0000000e+00   5.9244010e-04   3.0159023e-03   0.0000000e+00   1.4471354e-03   3.5712290e-03   0.0000000e+00
   1.7250000e+01   3.8944416e-04   8.3916044e-04   5.6740634e-04   0.0000000e+00   5.8707291e-04   3.0137634e-03   0.0000000e+00   1.4262333e-03   3.5811697e-03   0.0000000e+00
   1.7500000e+01   3.8251514e-04   8.3674424e-04   5.3151625e-04   0.0000000e+00   5.7480636e-04   2.8311875e-03   0.0000000e+00   1.4115506e-03   3.3627038e-03   0.0000000e+00
   1.7750000e+01   3.7582133e-04   8.3036250e-04   5.3654507e-04   0.0000000e+00   5.7058071e-04   2.7623886e-03   0.0000000e+00   1.4009432e-03   3.2989337e-03   0.0000000e+00
   1.8000000e+01   3.6935074e-04   8.1802127e-04   5.3919573e-04   0.0000000e+00   5.6211482e-04   3.4629656e-03   0.0000000e+00   1.3801361e-03   4.0021613e-03   0.0000000e+00
   1.8250000e+01   3.6309213e-04   8.0468171e-04   5.0625053e-04   0.0000000e+00   5.5231690e-04   2.8574505e-03   0.0000000e+00   1.3569986e-03   3.3637010e-03   0.0000000e+00
   1.8500000e+01   3.5703498e-04   7.9479360e-04   5.1449688e-04   0.0000000e+00   5.4657501e-04   2.7780969e-03   0.0000000e+00   1.3413686e-03   3.2925938e-03   0.0000000e+00
   1.8750000e+01   3.5116942e-04   7.8311424e-04   4.9838516e-04   0.0000000e+00   5.3693088e-04   2.7525785e-03   0.0000000e+00   1.3200451e-03   3.2509637e-03   0.0000000e+00
   1.9000000e+01   3.4548620e-04   7.7426792e-04   4.9995928e-04   0.0000000e+00   5.3167882e-04   2.6103345e-03   0.0000000e+00   1.3059467e-03   3.1102938e-03   0.0000000e+00
   1.9250000e+01   3.3997664e-04   7.6221260e-04   4.6470438e-04   0.0000000e+00   5.2513491e-04   2.7354055e-03   0.0000000e+00   1.2873475e-03   3.2001098e-03   0.0000000e+00
   1.9500000e+01   3.3463258e-04   7.6067556e-04   4.9273277e-04   0.0000000e+00   5.1767533e-04   2.7226788e-03   0.0000000e+00   1.2783509e-03   3.2154116e-03   0.0000000e+00
   1.9750000e+01   3.2944635e-04   7.5144518e-04   4.8098298e-04   0.0000000e+00   5.1212370e-04   2.5572972e-03   0.0000000e+00   1.2635689e-03   3.0382801e-03   0.0000000e+00
   2.0000000e+01   3.2441073e-04   7.4580172e-04   4.5823607e-04   0.0000000e+00   5.0165583e-04   2.5616921e-03   0.0000000e+00   1.2474576e-03   3.0199282e-03   0.0000000e+00
   2.0250000e+01   3.1951893e-04   7.3694432e-04   4.5972763e-04   0.0000000e+00   4.9904467e-04   2.4004609e-03   0.0000000e+00   1.2359890e-03   2.8601885e-03   0.0000000e+00
   2.0500000e+01   3.1476456e-04   7.2802564e-04   4.5665814e-04   0.0000000e+00   4.8914849e-04   2.3790297e-03   0.0000000e+00   1.2171741e-03   2.8356878e-03   0.0000000e+00
   2.0750000e+01   3.1014157e-04   7.2762803e-04   4.4816837e-04   0.0000000e+00   4.8126243e-04   2.3958600e-03   0.0000000e+00   1.2088905e-03   2.8440284e-03   0.0000000e+00
   2.1000000e+01   3.0564427e-04   7.1536763e-04   4.3186828e-04   0.0000000e+00   4.7648355e-04   2.4053082e-03   0.0000000e+00   1.1918512e-03   2.8371765e-03   0.0000000e+00
   2.1250000e+01   3.0126730e-04   7.0112878e-04   4.2654894e-04   0.0000000e+00   4.7253845e-04   2.4652718e-03   0.0000000e+00   1.1736672e-03   2.8918207e-03   0.0000000e+00
   2.1500000e+01   2.9700557e-04   6.9831993e-04   4.2805660e-04   0.0000000e+00   4.6858759e-04   2.2844738e-03   0.0000000e+00   1.1669075e-03   2.7125304e-03   0.0000000e+00
   2.1750000e+01   2.9285430e-04   6.9015763e-04   4.2120385e-04   0.0000000e+00   4.6068388e-04   2.3601281e-03   0.0000000e+00   1.1508415e-03   2.7813319e-03   0.0000000e+00
   2.2000000e+01   2.8880895e-04   6.8778668e-04   4.1513349e-04   0.0000000e+00   4.5317362e-04   2.2243292e-03   0.0000000e+00   1.1409603e-03   2.6394626e-03   0.0000000e+00
   2.2250000e+01   2.8486523e-04   6.8101145e-04   3.8582814e-04   0.0000000e+00   4.4832935e-04   2.3428358e-03   0.0000000e+00   1.1293408e-03   2.7286640e-03   0.0000000e+00
   2.2500000e+01   2.8101907e-04   6.7151976e-04   3.7969857e-04   0.0000000e+00   4.4248643e-04   2.0297563e-03   0.0000000e+00   1.1140062e-03   2.4094549e-03   0.0000000e+00
   2.2750000e+01   2.7726663e-04   6.6766982e-04   4.0064994e-04   0.0000000e+00   4.3945301e-04   2.1787665e-03   0.0000000e+00   1.1071228e-03   2.5794164e-03   0.0000000e+00
   2.3000000e+01   2.7360425e-04   6.5870617e-04   3.8143638e-04   0.0000000e+00   4.3468294e-04   2.1331648e-03   0.0000000e+00   1.0933891e-03   2.5146012e-03   0.0000000e+00
   2.3250000e+01   2.7002849e-04   6.5399578e-04   3.9979780e-04   0.0000000e+00   4.2911407e-04   1.8812265e-03   0.0000000e+00   1.0831098e-03   2.2810243e-03   0.0000000e+00
   2.3500000e+01   2.6653605e-04   6.5308224e-04   3.8631416e-04   0.0000000e+00   4.2247570e-04   2.1063159e-03   0.0000000e+00   1.0755579e-03   2.4926301e-03   0.0000000e+00
   2.3750000e+01   2.6312381e-04   6.4637903e-04   3.6791959e-04   0.0000000e+00   4.1641532e-04   1.8721210e-03   0.0000000e+00   1.0627943e-03   2.2400406e-03   0.0000000e+00
   2.4000000e+01   2.5978883e-04   6.3908392e-04   3.7230907e-04   0.0000000e+00   4.1420682e-04   2.0123787e-03   0.0000000e+00   1.0532907e-03   2.3846878e-03   0.0000000e+00
   2.4250000e+01   2.5652827e-04   6.2795501e-04   3.5883618e-04   0.0000000e+00   4.0947478e-04   2.0046475e-03   0.0000000e+00   1.0374298e-03   2.3634837e-03   0.0000000e+00
   2.4500000e+01   2.5333947e-04   6.2645583e-04   3.6378253e-04   0.0000000e+00   4.0230286e-04   1.8163542e-03   0.0000000e+00   1.0287587e-03   2.1801367e-03   0.0000000e+00
   2.4750000e+01   2.5021989e-04   6.2380628e-04   3.3464118e-04   0.0000000e+00   3.9671868e-04   1.9172889e-03   0.0000000e+00   1.0205250e-03   2.2519300e-03   0.0000000e+00
   2.5000000e+01   2.4716709e-04   6.1651601e-04   3.5504790e-04   0.0000000e+00   3.9403279e-04   1.8587777e-03   0.0000000e+00   1.0105488e-03   2.2138256e-03   0.0000000e+00
   2.5250000e+01   2.4417877e-04   6.1203961e-04   3.3449148e-04   0.0000000e+00   3.8886961e-04   1.7933947e-03   0.0000000e+00   1.0009092e-03   2.1278862e-03   0.0000000e+00
   2.5500000e+01   2.4125272e-04   6.0684519e-04   3.3238251e-04   0.0000000e+00   3.8386827e-04   1.8523526e-03   0.0000000e+00   9.9071345e-04   2.1847351e-03   0.0000000e+00
   2.5750000e+01   2.3838687e-04   6.0108713e-04   3.2737567e-04   0.0000000e+00   3.8180568e-04   1.6729315e-03   0.0000000e+00   9.8289281e-04   2.0003071e-03   0.0000000e+00
   2.6000000e+01   2.3557919e-04   5.9824734e-04   3.1964623e-04   0.0000000e+00   3.7911919e-04   1.8650812e-03   0.0000000e+00   9.7736652e-04   2.1847274e-03   0.0000000e+00
   2.6250000e+01   2.3282779e-04   5.8832179e-04   3.2082383e-04   0.0000000e+00   3.7359540e-04   1.7411024e-03   0.0000000e+00   9.6191718e-04   2.0619262e-03   0.0000000e+00
   2.6500000e+01   2.3013085e-04   5.8205219e-04   3.1596839e-04   0.0000000e+00   3.6974192e-04   1.5725454e-03   0.0000000e+00   9.5179411e-04   1.8885138e-03   0.0000000e+00
   2.6750000e+01   2.2748662e-04   5.8676585e-04   3.3357966e-04   0.0000000e+00   3.6377405e-04   1.6718214e-03   0.0000000e+00   9.5053990e-04   2.0054011e-03   0.0000000e+00
   2.7000000e+01   2.2489344e-04   5.7916123e-04   3.2239482e-04   0.0000000e+00   3.6060494e-04   1.7213060e-03   0.0000000e+00   9.3976617e-04   2.0437009e-03   0.0000000e+00
   2.7250000e+01   2.2234972e-04   5.6997269e-04   3.1486399e-04   0.0000000e+00   3.5721708e-04   1.9697949e-03   0.0000000e+00   9.2718978e-04   2.2846589e-03   0.0000000e+00
   2.7500000e+01   2.1985395e-04   5.6704200e-04   3.0921667e-04   0.0000000e+00   3.5561694e-04   1.5895915e-03   0.0000000e+00   9.2265894e-04   1.8988081e-03   0.0000000e+00
   2.7750000e+01   2.1740466e-04   5.6364554e-04   2.8319799e-04   0.0000000e+00   3.5044759e-04   1.7894216e-03   0.0000000e+00   9.1409313e-04   2.0726196e-03   0.0000000e+00
   2.8000000e+01   2.1500047e-04   5.6019385e-04   3.0639555e-04   0.0000000e+00   3.4634708e-04   1.6018341e-03   0.0000000e+00   9.0654093e-04   1.9082297e-03   0.0000000e+00
   2.8250000e+01   2.1264004e-04   5.5308635e-04   2.9335449e-04   0.0000000e+00   3.4274793e-04   1.5890939e-03   0.0000000e+00   8.9583428e-04   1.8824483e-03   0.0000000e+00
   2.8500000e+01   2.1032209e-04   5.5151502e-04   2.9389632e-04   0.0000000e+00   3.3786920e-04   1.5039002e-03   0.0000000e+00   8.8938421e-04   1.7977965e-03   0.0000000e+00
   2.8750000e+01   2.0804541e-04   5.4237528e-04   2.9125994e-04   0.0000000e+00   3.3602278e-04   1.4643156e-03   0.0000000e+00   8.7839807e-04   1.7555756e-03   0.0000000e+00
   2.9000000e+01   2.0580881e-04   5.4446951e-04   2.7893486e-04   0.0000000e+00   3.3285298e-04   1.4915963e-03   0.0000000e+00   8.7732249e-04   1.7705312e-03   0.0000000e+00
   2.9250000e+01   2.0361116e-04   5.3963519e-04   2.8778205e-04   0.0000000e+00   3.2758326e-04   1.4544346e-03   0.0000000e+00   8.6721845e-04   1.7422167e-03   0.0000000e+00
   2.9500000e+01   2.0145139e-04   5.3043679e-04   2.7833320e-04   0.0000000e+00   3.2441644e-04   1.4395855e-03   0.0000000e+00   8.5485323e-04   1.7179187e-03   0.0000000e+00
   2.9750000e+01   1.9932847e-04   5.2928071e-04   2.7384995e-04   0.0000000e+00   3.2199998e-04   1.5426346e-03   0.0000000e+00   8.5128069e-04   1.8164845e-03   0.0000000e+00
   3.0000000e+01   1.9724138e-04   5.3060402e-04   2.7436903e-04   0.0000000e+00   3.1834122e-04   1.3998219e-03   0.0000000e+00   8.4894524e-04   1.6741910e-03   0.0000000e+00


==> Figs/PDF_MultiAntennaSetup.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.2264787e-02   7.2264787e-02   3.9285310e-16   3.9285310e-16   1.0984493e-15   1.0984493e-15   8.8115635e-15   8.8115635e-15   7.0434800e-17   7.3668834e-68   7.3668834e-68  1.1887161e-281  1.1887161e-281
   2.5000000e-01   2.1120015e-01   2.1120015e-01   6.7043186e-02   1.3930797e-01   3.5068369e-13   3.5107654e-13   4.8091501e-13   4.8201346e-13   1.5768016e-11   1.5776828e-11   1.8798206e-02   2.1253057e-01   2.1253057e-01   1.9985519e-01   1.9985519e-01
   5.0000000e-01   1.2768762e-07   2.1120028e-01   6.2198879e-02   2.0150685e-01   3.2264652e-13   6.7372305e-13   3.0059277e-13   7.8260623e-13   9.9515490e-11   1.1529232e-10   3.8376867e-02   2.0902033e-09   2.1253057e-01   1.0575588e-05   1.9986577e-01
   7.5000000e-01   1.3922969e-11   2.1120028e-01   5.7704605e-02   2.5921146e-01   2.3914013e-13   9.1286318e-13   2.2393970e-13   1.0065459e-12   8.1816767e-11   1.9710908e-10   5.7932338e-02   1.4359537e-13   2.1253057e-01   6.4597373e-09   1.9986578e-01
   1.0000000e+00   8.2537200e-13   2.1120028e-01   5.3535071e-02   3.1274653e-01   2.3115377e-13   1.1440170e-12   1.8222537e-13   1.1887713e-12   8.0295891e-11   2.7740498e-10   7.7274364e-02   1.2804353e-14   2.1253057e-01   2.4761662e-10   1.9986578e-01
   1.2500000e+00   5.1388816e-12   2.1120028e-01   4.9666814e-02   3.6241334e-01   2.4820874e-13   1.3922257e-12   2.0738791e-13   1.3961592e-12   9.4489722e-11   3.7189470e-10   9.6336979e-02   1.6458748e-13   2.1253057e-01   1.0875233e-09   1.9986578e-01
   1.5000000e+00   4.8156154e-10   2.1120028e-01   4.6078063e-02   4.0849140e-01   2.7305348e-13   1.6652792e-12   1.9779132e-13   1.5939505e-12   1.1965435e-10   4.9154905e-10   1.1509346e-01   3.4991227e-11   2.1253057e-01   2.3520451e-08   1.9986580e-01
   1.7500000e+00   1.1901091e-07   2.1120040e-01   4.2748623e-02   4.5124003e-01   2.9511802e-13   1.9603972e-12   2.1334568e-13   1.8072962e-12   1.5514998e-10   6.4669904e-10   1.3353285e-01   1.8987293e-08   2.1253059e-01   1.8680270e-06   1.9986767e-01
   2.0000000e+00   2.0545374e-05   2.1122095e-01   3.9659756e-02   4.9089978e-01   3.1528614e-13   2.2756833e-12   2.0997038e-13   2.0172666e-12   2.0118969e-10   8.4788873e-10   1.5165158e-01   6.4735729e-06   2.1253706e-01   8.4201747e-05   1.9995187e-01
   2.2500000e+00   1.0876216e-03   2.1230857e-01   3.6794081e-02   5.2769386e-01   3.2972370e-13   2.6054070e-12   2.4271375e-13   2.2599803e-12   2.5786243e-10   1.1057512e-09   1.6944980e-01   5.8130148e-04   2.1311836e-01   2.4561006e-03   2.0240797e-01
   2.5000000e+00   1.2783476e-02   2.2509204e-01   3.4135469e-02   5.6182933e-01   3.4680352e-13   2.9522106e-12   2.5977247e-13   2.5197528e-12   3.2428930e-10   1.4300404e-09   1.8692976e-01   9.8553742e-03   2.2297374e-01   1.5604263e-02   2.1801223e-01
   2.7500000e+00   3.6532474e-02   2.6162452e-01   3.1668959e-02   5.9349829e-01   3.7277233e-13   3.3249829e-12   3.2061556e-13   2.8403684e-12   3.9679964e-10   1.8268401e-09   2.0409488e-01   3.4981726e-02   2.5795546e-01   4.1561787e-02   2.5957402e-01
   3.0000000e+00   3.6481903e-02   2.9810642e-01   2.9380670e-02   6.2287896e-01   4.0604215e-13   3.7310250e-12   3.5174805e-13   3.1921164e-12   4.6942267e-10   2.2962628e-09   2.2094927e-01   3.8423709e-02   2.9637917e-01   3.4919182e-02   2.9449320e-01
   3.2500000e+00   2.0445218e-02   3.1855164e-01   2.7257725e-02   6.5013669e-01   4.4826276e-13   4.1792878e-12   3.7366345e-13   3.5657799e-12   5.3253229e-10   2.8287951e-09   2.3749747e-01   2.1825134e-02   3.1820431e-01   1.8162881e-02   3.1265608e-01
   3.5000000e+00   1.0004959e-02   3.2855660e-01   2.5288177e-02   6.7542486e-01   5.0219702e-13   4.6814848e-12   3.3966450e-13   3.9054444e-12   5.7745534e-10   3.4062504e-09   2.5374424e-01   1.0369799e-02   3.2857410e-01   6.8084278e-03   3.1946451e-01
   3.7500000e+00   5.8486917e-03   3.3440529e-01   2.3460942e-02   6.9888581e-01   5.7770783e-13   5.2591926e-12   4.5357779e-13   4.3590222e-12   6.0072417e-10   4.0069746e-09   2.6969449e-01   5.8242791e-03   3.3439838e-01   5.9693773e-03   3.2543389e-01
   4.0000000e+00   4.7246791e-03   3.3912997e-01   2.1765736e-02   7.2065154e-01   6.6753728e-13   5.9267299e-12   5.2125805e-13   4.8802802e-12   6.1371314e-10   4.6206877e-09   2.8535319e-01   4.5538168e-03   3.3895220e-01   5.2788585e-03   3.3071275e-01
   4.2500000e+00   5.2335564e-03   3.4436352e-01   2.0193020e-02   7.4084456e-01   7.8466946e-13   6.7113994e-12   6.5285809e-13   5.5331383e-12   6.2927752e-10   5.2499652e-09   3.0072534e-01   4.9713694e-03   3.4392357e-01   6.5819271e-03   3.3729467e-01
   4.5000000e+00   7.1190742e-03   3.5148260e-01   1.8733942e-02   7.5957850e-01   9.0475926e-13   7.6161586e-12   6.6548433e-13   6.1986226e-12   6.6637784e-10   5.9163431e-09   3.1581592e-01   6.7684916e-03   3.5069206e-01   7.6535581e-03   3.4494823e-01
   4.7500000e+00   1.0251292e-02   3.6173389e-01   1.7380293e-02   7.7695880e-01   1.0915481e-12   8.7077067e-12   8.4271761e-13   7.0413403e-12   7.3209606e-10   6.6484391e-09   3.3062988e-01   9.9026395e-03   3.6059470e-01   1.1281642e-02   3.5622987e-01
   5.0000000e+00   1.3727121e-02   3.7546101e-01   1.6124454e-02   7.9308325e-01   1.2907379e-12   9.9984446e-12   1.0714125e-12   8.1127527e-12   8.3779249e-10   7.4862316e-09   3.4517213e-01   1.3510555e-02   3.7410526e-01   1.4957813e-02   3.7118769e-01
   5.2500000e+00   1.5856035e-02   3.9131705e-01   1.4959357e-02   8.0804261e-01   1.5609758e-12   1.1559420e-11   1.1635437e-12   9.2762964e-12   9.7713230e-10   8.4633639e-09   3.5944753e-01   1.5881249e-02   3.8998651e-01   1.5528794e-02   3.8671648e-01
   5.5000000e+00   1.5625250e-02   4.0694230e-01   1.3878446e-02   8.2192105e-01   1.8354356e-12   1.3394856e-11   1.6715623e-12   1.0947859e-11   1.1691673e-09   9.6325312e-09   3.7346086e-01   1.5806038e-02   4.0579254e-01   1.6331968e-02   4.0304845e-01
   5.7500000e+00   1.3681470e-02   4.2062377e-01   1.2875638e-02   8.3479669e-01   2.2823738e-12   1.5677230e-11   1.7527463e-12   1.2700605e-11   1.4225359e-09   1.1055067e-08   3.8721685e-01   1.3904241e-02   4.1969678e-01   1.3475006e-02   4.1652346e-01
   6.0000000e+00   1.1384715e-02   4.3200848e-01   1.1945289e-02   8.4674198e-01   2.7222187e-12   1.8399448e-11   2.2036666e-12   1.4904272e-11   1.7406433e-09   1.2795710e-08   4.0072015e-01   1.1539543e-02   4.3123633e-01   1.1635988e-02   4.2815944e-01
   6.2500000e+00   9.6249630e-03   4.4163345e-01   1.1082164e-02   8.5782414e-01   3.2544245e-12   2.1653873e-11   2.2472193e-12   1.7151491e-11   2.1295394e-09   1.4925250e-08   4.1397536e-01   9.7013972e-03   4.4093772e-01   9.6580180e-03   4.3781746e-01
   6.5000000e+00   8.6556774e-03   4.5028912e-01   1.0281406e-02   8.6810555e-01   4.2411032e-12   2.5894976e-11   2.9904939e-12   2.0141985e-11   2.6407775e-09   1.7566027e-08   4.2698697e-01   8.6867039e-03   4.4962443e-01   9.2536185e-03   4.4707108e-01
   6.7500000e+00   8.4123768e-03   4.5870150e-01   9.5385070e-03   8.7764406e-01   5.1908306e-12   3.1085807e-11   1.9854371e-12   2.2127422e-11   3.2921528e-09   2.0858180e-08   4.3975942e-01   8.4086639e-03   4.5803309e-01   7.8402447e-03   4.5491132e-01
   7.0000000e+00   8.7303398e-03   4.6743184e-01   8.8492878e-03   8.8649334e-01   5.9079443e-12   3.6993751e-11   3.1637142e-12   2.5291136e-11   4.1537271e-09   2.5011907e-08   4.5229708e-01   8.7058935e-03   4.6673898e-01   9.1013701e-03   4.6401269e-01
   7.2500000e+00   9.3909527e-03   4.7682279e-01   8.2098691e-03   8.9470321e-01   7.1938953e-12   4.4187646e-11   6.4959545e-12   3.1787091e-11   5.2254902e-09   3.0237397e-08   4.6460422e-01   9.3729704e-03   4.7611196e-01   1.0682716e-02   4.7469541e-01
   7.5000000e+00   1.0116792e-02   4.8693959e-01   7.6166526e-03   9.0231986e-01   1.0945072e-11   5.5132718e-11   3.6029036e-12   3.5389994e-11   6.7204448e-09   3.6957842e-08   4.7668507e-01   1.0137247e-02   4.8624920e-01   1.0195710e-02   4.8489112e-01
   7.7500000e+00   1.0620524e-02   4.9756011e-01   7.0662998e-03   9.0938616e-01   1.3233161e-11   6.8365879e-11   3.6694917e-12   3.9059486e-11   8.8051649e-09   4.5763007e-08   4.8854376e-01   1.0667114e-02   4.9691632e-01   1.0396375e-02   4.9528750e-01
   8.0000000e+00   1.0717918e-02   5.0827803e-01   6.5557136e-03   9.1594188e-01   2.6600635e-11   9.4966514e-11   8.8340340e-12   4.7893520e-11   1.1700290e-08   5.7463297e-08   5.0018436e-01   1.0805094e-02   5.0772141e-01   1.1423626e-02   5.0671112e-01
   8.2500000e+00   1.0410707e-02   5.1868873e-01   6.0820206e-03   9.2202390e-01   2.4622622e-11   1.1958914e-10   1.4690546e-11   6.2584066e-11   1.5831064e-08   7.3294360e-08   5.1161086e-01   1.0496504e-02   5.1821791e-01   1.1203942e-02   5.1791506e-01
   8.5000000e+00   9.8554664e-03   5.2854420e-01   5.6425550e-03   9.2766645e-01   2.5464350e-11   1.4505348e-10   6.6192944e-12   6.9203361e-11   2.2723603e-08   9.6017964e-08   5.2282718e-01   9.9334134e-03   5.2815133e-01   9.8381220e-03   5.2775319e-01
   8.7500000e+00   9.2536563e-03   5.3779786e-01   5.2348436e-03   9.3290130e-01   1.1295739e-10   2.5801087e-10   6.4396623e-12   7.5643023e-11   3.6444476e-08   1.3246244e-07   5.3383719e-01   9.3384705e-03   5.3748980e-01   9.1154331e-03   5.3686862e-01
   9.0000000e+00   8.7587612e-03   5.4655662e-01   4.8565921e-03   9.3775789e-01   6.8927146e-11   3.2693802e-10   1.1866075e-11   8.7509098e-11   6.2210022e-08   1.9467246e-07   5.4464465e-01   8.8262157e-03   5.4631601e-01   9.0162260e-03   5.4588485e-01
   9.2500000e+00   8.4446763e-03   5.5500129e-01   4.5056717e-03   9.4226356e-01   2.0381213e-10   5.3075014e-10   9.2780991e-12   9.6787197e-11   1.1984408e-07   3.1451654e-07   5.5525330e-01   8.5082778e-03   5.5482429e-01   8.5016939e-03   5.5438654e-01
   9.5000000e+00   8.3161501e-03   5.6331744e-01   4.1801076e-03   9.4644367e-01   5.0000000e-01   5.0000000e-01   7.5000000e-01   7.5000000e-01   3.8842341e-07   7.0293995e-07   5.6566678e-01   8.3777470e-03   5.6320204e-01   8.9921426e-03   5.6337868e-01
   9.7500000e+00   8.3306713e-03   5.7164812e-01   3.8780676e-03   9.5032174e-01   1.1942266e-10   5.0000000e-01   1.2863964e-11   7.5000000e-01   1.1334274e-01   1.1334344e-01   5.7588867e-01   8.3868042e-03   5.7158884e-01   8.4649688e-03   5.7184365e-01
   1.0000000e+01   8.4190218e-03   5.8006714e-01   3.5978519e-03   9.5391959e-01   2.6134915e-10   5.0000000e-01   1.3895060e-11   7.5000000e-01   7.7332186e-01   8.8666531e-01   5.8592250e-01   8.4806273e-03   5.8006947e-01   8.5281231e-03   5.8037177e-01
   1.0250000e+01   8.5053981e-03   5.8857254e-01   3.3378837e-03   9.5725747e-01   3.5116030e-11   5.0000000e-01   7.2682988e-11   7.5000000e-01   1.1333247e-01   9.9999778e-01   5.9577171e-01   8.5563339e-03   5.8862580e-01   8.9180108e-03   5.8928978e-01
   1.0500000e+01   8.5283509e-03   5.9710089e-01   3.0966998e-03   9.6035417e-01   5.0000000e-01   1.0000000e+00   3.1383519e-11   7.5000000e-01   1.5714852e-06   9.9999935e-01   6.0543969e-01   8.6012009e-03   5.9722700e-01   8.7735416e-03   5.9806333e-01
   1.0750000e+01   8.4574644e-03   6.0555835e-01   2.8729431e-03   9.6322712e-01   7.4540381e-11   1.0000000e+00   3.1195680e-11   7.5000000e-01   1.7459449e-07   9.9999953e-01   6.1492978e-01   8.5259220e-03   6.0575293e-01   8.6622912e-03   6.0672562e-01
   1.1000000e+01   8.2981380e-03   6.1385649e-01   2.6653543e-03   9.6589247e-01   1.3250541e-10   1.0000000e+00   6.7497385e-11   7.5000000e-01   8.7964653e-08   9.9999962e-01   6.2424525e-01   8.3730773e-03   6.1412600e-01   8.5861536e-03   6.1531177e-01
   1.1250000e+01   8.0824420e-03   6.2193893e-01   2.4727650e-03   9.6836523e-01   3.0610480e-11   1.0000000e+00   1.0892245e-11   7.5000000e-01   5.2555720e-08   9.9999967e-01   6.3338931e-01   8.1452295e-03   6.2227123e-01   7.9142169e-03   6.2322599e-01
   1.1500000e+01   7.8522509e-03   6.2979118e-01   2.2940917e-03   9.7065933e-01   2.2410877e-11   1.0000000e+00   2.5000000e-01   1.0000000e+00   3.6934060e-08   9.9999970e-01   6.4236510e-01   7.9112808e-03   6.3018251e-01   8.2235724e-03   6.3144956e-01
   1.1750000e+01   7.6436902e-03   6.3743487e-01   2.1283286e-03   9.7278765e-01   2.3908515e-11   1.0000000e+00   3.8241929e-11   1.0000000e+00   2.6599919e-08   9.9999973e-01   6.5117572e-01   7.7079902e-03   6.3789050e-01   7.8787073e-03   6.3932827e-01
   1.2000000e+01   7.4783032e-03   6.4491318e-01   1.9745430e-03   9.7476220e-01   1.3291071e-11   1.0000000e+00   1.2854560e-11   1.0000000e+00   2.1287971e-08   9.9999975e-01   6.5982421e-01   7.5290731e-03   6.4541958e-01   7.4555598e-03   6.4678383e-01
   1.2250000e+01   7.3612404e-03   6.5227442e-01   1.8318694e-03   9.7659407e-01   1.2610488e-11   1.0000000e+00   3.3046222e-10   1.0000000e+00   1.6892875e-08   9.9999977e-01   6.6831355e-01   7.4151961e-03   6.5283477e-01   7.7750171e-03   6.5455884e-01
   1.2500000e+01   7.2841603e-03   6.5955858e-01   1.6995049e-03   9.7829357e-01   1.1281492e-11   1.0000000e+00   1.9266309e-11   1.0000000e+00   1.3877857e-08   9.9999978e-01   6.7664666e-01   7.3389139e-03   6.6017369e-01   7.4663630e-03   6.6202521e-01
   1.2750000e+01   7.2304692e-03   6.6678905e-01   1.5767046e-03   9.7987028e-01   9.8376901e-12   1.0000000e+00   1.1893249e-11   1.0000000e+00   1.1474551e-08   9.9999979e-01   6.8482641e-01   7.2842896e-03   6.6745798e-01   7.2854663e-03   6.6931067e-01
   1.3000000e+01   7.1812462e-03   6.7397029e-01   1.4627774e-03   9.8133305e-01   8.5279112e-12   1.0000000e+00   1.2154629e-11   1.0000000e+00   9.5919163e-09   9.9999980e-01   6.9285564e-01   7.2328282e-03   6.7469081e-01   7.2963748e-03   6.7660705e-01
   1.3250000e+01   7.1205944e-03   6.8109089e-01   1.3570822e-03   9.8269014e-01   7.4605233e-12   1.0000000e+00   1.0000637e-11   1.0000000e+00   8.1929935e-09   9.9999981e-01   7.0073710e-01   7.1694057e-03   6.8186021e-01   7.2036268e-03   6.8381068e-01
   1.3500000e+01   7.0392796e-03   6.8813017e-01   1.2590242e-03   9.8394916e-01   6.6615780e-12   1.0000000e+00   1.1757170e-11   1.0000000e+00   7.1645432e-09   9.9999982e-01   7.0847352e-01   7.0859077e-03   6.8894612e-01   7.2682945e-03   6.9107897e-01
   1.3750000e+01   6.9358967e-03   6.9506606e-01   1.1680515e-03   9.8511721e-01   5.8736785e-12   1.0000000e+00   8.1672927e-12   1.0000000e+00   6.1560900e-09   9.9999983e-01   7.1606756e-01   6.9787767e-03   6.9592490e-01   7.0500696e-03   6.9812904e-01
   1.4000000e+01   6.8156012e-03   7.0188166e-01   1.0836522e-03   9.8620086e-01   5.1026761e-12   1.0000000e+00   7.3198136e-12   1.0000000e+00   5.3170347e-09   9.9999983e-01   7.2352184e-01   6.8527299e-03   7.0277763e-01   6.9420036e-03   7.0507104e-01
   1.4250000e+01   6.6872787e-03   7.0856894e-01   1.0053512e-03   9.8720622e-01   4.6182037e-12   1.0000000e+00   5.8478308e-12   1.0000000e+00   4.6921655e-09   9.9999984e-01   7.3083893e-01   6.7220716e-03   7.0949970e-01   6.7339334e-03   7.1180498e-01
   1.4500000e+01   6.5603970e-03   7.1512934e-01   9.3270807e-04   9.8813892e-01   4.3287866e-12   1.0000000e+00   5.4622215e-12   1.0000000e+00   4.1185053e-09   9.9999984e-01   7.3802136e-01   6.5965525e-03   7.1609625e-01   6.6418393e-03   7.1844682e-01
   1.4750000e+01   6.4425452e-03   7.2157188e-01   8.6531383e-04   9.8900424e-01   3.9146308e-12   1.0000000e+00   5.1905671e-12   1.0000000e+00   3.6811450e-09   9.9999984e-01   7.4507160e-01   6.4761818e-03   7.2257243e-01   6.5749786e-03   7.2502179e-01
   1.5000000e+01   6.3381099e-03   7.2790999e-01   8.0278927e-04   9.8980703e-01   3.4875359e-12   1.0000000e+00   4.3937408e-12   1.0000000e+00   3.4382354e-09   9.9999985e-01   7.5199209e-01   6.3668995e-03   7.2893933e-01   6.4098513e-03   7.3143165e-01
   1.5250000e+01   6.2480251e-03   7.3415802e-01   7.4478252e-04   9.9055181e-01   3.1235954e-12   1.0000000e+00   3.9520539e-12   1.0000000e+00   3.2964465e-09   9.9999985e-01   7.5878521e-01   6.2716684e-03   7.3521100e-01   6.3115188e-03   7.3774316e-01
   1.5500000e+01   6.1702678e-03   7.4032829e-01   6.9096713e-04   9.9124278e-01   2.9171847e-12   1.0000000e+00   3.6772804e-12   1.0000000e+00   3.2749092e-09   9.9999985e-01   7.6545331e-01   6.1936447e-03   7.4140464e-01   6.2630345e-03   7.4400620e-01
   1.5750000e+01   6.1007384e-03   7.4642903e-01   6.4104026e-04   9.9188382e-01   2.6824828e-12   1.0000000e+00   3.1745070e-12   1.0000000e+00   3.4701992e-09   9.9999986e-01   7.7199868e-01   6.1204177e-03   7.4752506e-01   6.1255956e-03   7.5013179e-01
   1.6000000e+01   6.0342628e-03   7.5246329e-01   5.9472092e-04   9.9247854e-01   2.5367669e-12   1.0000000e+00   3.0799552e-12   1.0000000e+00   3.7271566e-09   9.9999986e-01   7.7842359e-01   6.0528544e-03   7.5357792e-01   6.1427568e-03   7.5627455e-01
   1.6250000e+01   5.9655763e-03   7.5842886e-01   5.5174846e-04   9.9303029e-01   2.3989705e-12   1.0000000e+00   2.6887923e-12   1.0000000e+00   4.0472143e-09   9.9999987e-01   7.8473025e-01   5.9810076e-03   7.5955892e-01   6.0015562e-03   7.6227611e-01
   1.6500000e+01   5.8902434e-03   7.6431911e-01   5.1188104e-04   9.9354217e-01   2.2948364e-12   1.0000000e+00   2.4884974e-12   1.0000000e+00   4.3922813e-09   9.9999987e-01   7.9092083e-01   5.9019122e-03   7.6546084e-01   5.9253645e-03   7.6820147e-01
   1.6750000e+01   5.8054840e-03   7.7012459e-01   4.7489430e-04   9.9401706e-01   2.2755225e-12   1.0000000e+00   2.2861807e-12   1.0000000e+00   4.6573784e-09   9.9999987e-01   7.9699748e-01   5.8165718e-03   7.7127741e-01   5.8087164e-03   7.7401019e-01
   1.7000000e+01   5.7108358e-03   7.7583543e-01   4.4058009e-04   9.9445764e-01   2.2730730e-12   1.0000000e+00   2.2117124e-12   1.0000000e+00   4.7981166e-09   9.9999988e-01   8.0296229e-01   5.7197083e-03   7.7699712e-01   5.7461712e-03   7.7975636e-01
   1.7250000e+01   5.6085057e-03   7.8144393e-01   4.0874531e-04   9.9486639e-01   2.2643233e-12   1.0000000e+00   2.0959002e-12   1.0000000e+00   4.7783623e-09   9.9999988e-01   8.0881731e-01   5.6115766e-03   7.8260869e-01   5.6144726e-03   7.8537083e-01
   1.7500000e+01   5.5032255e-03   7.8694716e-01   3.7921080e-04   9.9524560e-01   2.3998797e-12   1.0000000e+00   2.0604270e-12   1.0000000e+00   4.6588259e-09   9.9999989e-01   8.1456457e-01   5.5067631e-03   7.8811546e-01   5.5159605e-03   7.9088679e-01
   1.7750000e+01   5.4014821e-03   7.9234864e-01   3.5181035e-04   9.9559741e-01   2.4989559e-12   1.0000000e+00   2.0409188e-12   1.0000000e+00   4.4856920e-09   9.9999989e-01   8.2020605e-01   5.3985815e-03   7.9351404e-01   5.4087205e-03   7.9629551e-01
   1.8000000e+01   5.3101370e-03   7.9765878e-01   3.2638976e-04   9.9592380e-01   2.7114530e-12   1.0000000e+00   2.0519146e-12   1.0000000e+00   4.2540374e-09   9.9999990e-01   8.2574370e-01   5.3048668e-03   7.9881890e-01   5.3128343e-03   8.0160835e-01
   1.8250000e+01   5.2346367e-03   8.0289341e-01   3.0280598e-04   9.9622660e-01   2.8972475e-12   1.0000000e+00   2.1197059e-12   1.0000000e+00   4.0482846e-09   9.9999990e-01   8.3117943e-01   5.2256694e-03   8.0404457e-01   5.2514388e-03   8.0685979e-01
   1.8500000e+01   5.1771655e-03   8.0807058e-01   2.8092627e-04   9.9650753e-01   3.0097057e-12   1.0000000e+00   2.1750173e-12   1.0000000e+00   3.8291372e-09   9.9999991e-01   8.3651511e-01   5.1646170e-03   8.0920919e-01   5.1646459e-03   8.1202443e-01
   1.8750000e+01   5.1351996e-03   8.1320578e-01   2.6062752e-04   9.9676816e-01   3.1087258e-12   1.0000000e+00   2.3340284e-12   1.0000000e+00   3.6644611e-09   9.9999991e-01   8.4175258e-01   5.1229966e-03   8.1433219e-01   5.1374992e-03   8.1716193e-01
   1.9000000e+01   5.1010025e-03   8.1830678e-01   2.4179548e-04   9.9700995e-01   3.0341494e-12   1.0000000e+00   2.4437845e-12   1.0000000e+00   3.4833019e-09   9.9999991e-01   8.4689366e-01   5.0865415e-03   8.1941873e-01   5.0675275e-03   8.2222946e-01
   1.9250000e+01   5.0626361e-03   8.2336942e-01   2.2432418e-04   9.9723428e-01   2.9795000e-12   1.0000000e+00   2.5967416e-12   1.0000000e+00   3.3496918e-09   9.9999992e-01   8.5194011e-01   5.0494625e-03   8.2446819e-01   5.0312721e-03   8.2726073e-01
   1.9500000e+01   5.0068602e-03   8.2837628e-01   2.0811530e-04   9.9744239e-01   2.8589595e-12   1.0000000e+00   2.6962542e-12   1.0000000e+00   3.2028607e-09   9.9999992e-01   8.5689368e-01   4.9933488e-03   8.2946154e-01   4.9745505e-03   8.3223528e-01
   1.9750000e+01   4.9236285e-03   8.3329991e-01   1.9307761e-04   9.9763547e-01   2.7365982e-12   1.0000000e+00   2.7265236e-12   1.0000000e+00   3.0897873e-09   9.9999992e-01   8.6175608e-01   4.9090620e-03   8.3437060e-01   4.8886416e-03   8.3712392e-01
   2.0000000e+01   4.8108099e-03   8.3811072e-01   1.7912650e-04   9.9781460e-01   2.6048731e-12   1.0000000e+00   2.6599008e-12   1.0000000e+00   2.9813879e-09   9.9999992e-01   8.6652898e-01   4.7929873e-03   8.3916359e-01   4.7563578e-03   8.4188028e-01
   2.0250000e+01   4.6769661e-03   8.4278768e-01   1.6618344e-04   9.9798078e-01   2.5077635e-12   1.0000000e+00   2.5815803e-12   1.0000000e+00   2.8841112e-09   9.9999993e-01   8.7121403e-01   4.6556070e-03   8.4381920e-01   4.6183988e-03   8.4649868e-01
   2.0500000e+01   4.5404244e-03   8.4732811e-01   1.5417561e-04   9.9813496e-01   2.4012529e-12   1.0000000e+00   2.5015256e-12   1.0000000e+00   2.7860858e-09   9.9999993e-01   8.7581285e-01   4.5135468e-03   8.4833274e-01   4.4897882e-03   8.5098847e-01
   2.0750000e+01   4.4245781e-03   8.5175269e-01   1.4303541e-04   9.9827799e-01   2.3185608e-12   1.0000000e+00   2.3891826e-12   1.0000000e+00   2.6997444e-09   9.9999993e-01   8.8032702e-01   4.3930443e-03   8.5272579e-01   4.3704085e-03   8.5535888e-01
   2.1000000e+01   4.3510599e-03   8.5610375e-01   1.3270017e-04   9.9841069e-01   2.2411878e-12   1.0000000e+00   2.2981549e-12   1.0000000e+00   2.6095608e-09   9.9999994e-01   8.8475811e-01   4.3159251e-03   8.5704171e-01   4.3039518e-03   8.5966283e-01
   2.1250000e+01   4.3327510e-03   8.6043650e-01   1.2311172e-04   9.9853380e-01   2.1803064e-12   1.0000000e+00   2.2124232e-12   1.0000000e+00   2.5373717e-09   9.9999994e-01   8.8910764e-01   4.2967845e-03   8.6133850e-01   4.2907723e-03   8.6395360e-01
   2.1500000e+01   4.3676825e-03   8.6480418e-01   1.1421610e-04   9.9864802e-01   2.0909500e-12   1.0000000e+00   2.1197410e-12   1.0000000e+00   2.4644877e-09   9.9999994e-01   8.9337712e-01   4.3312401e-03   8.6566974e-01   4.3173923e-03   8.6827099e-01
   2.1750000e+01   4.4345641e-03   8.6923874e-01   1.0596324e-04   9.9875398e-01   2.0408164e-12   1.0000000e+00   2.0428126e-12   1.0000000e+00   2.3941578e-09   9.9999994e-01   8.9756801e-01   4.4024343e-03   8.7007217e-01   4.3753643e-03   8.7264636e-01
   2.2000000e+01   4.4924120e-03   8.7373115e-01   9.8306707e-05   9.9885229e-01   1.9831130e-12   1.0000000e+00   1.9807191e-12   1.0000000e+00   2.3257904e-09   9.9999995e-01   9.0168176e-01   4.4650206e-03   8.7453719e-01   4.4251403e-03   8.7707150e-01
   2.2250000e+01   4.4892098e-03   8.7822036e-01   9.1203407e-05   9.9894349e-01   1.9198277e-12   1.0000000e+00   1.9124776e-12   1.0000000e+00   2.2644327e-09   9.9999995e-01   9.0571980e-01   4.4648535e-03   8.7900204e-01   4.4014552e-03   8.8147295e-01
   2.2500000e+01   4.3825833e-03   8.8260295e-01   8.4613367e-05   9.9902811e-01   1.8670348e-12   1.0000000e+00   1.8572548e-12   1.0000000e+00   2.2033927e-09   9.9999995e-01   9.0968351e-01   4.3586268e-03   8.8336067e-01   4.2834514e-03   8.8575640e-01
   2.2750000e+01   4.1651863e-03   8.8676813e-01   7.8499500e-05   9.9910660e-01   1.8131598e-12   1.0000000e+00   1.8052844e-12   1.0000000e+00   2.1451637e-09   9.9999995e-01   9.1357427e-01   4.1370423e-03   8.8749771e-01   4.0615680e-03   8.8981797e-01
   2.3000000e+01   3.8768068e-03   8.9064494e-01   7.2827400e-05   9.9917943e-01   1.7643662e-12   1.0000000e+00   1.7549008e-12   1.0000000e+00   2.0913931e-09   9.9999995e-01   9.1739341e-01   3.8416126e-03   8.9133933e-01   3.7768587e-03   8.9359483e-01
   2.3250000e+01   3.5912707e-03   8.9423621e-01   6.7565146e-05   9.9924700e-01   1.7253632e-12   1.0000000e+00   1.7109694e-12   1.0000000e+00   2.0375314e-09   9.9999996e-01   9.2114226e-01   3.5490927e-03   8.9488842e-01   3.5057326e-03   8.9710056e-01
   2.3500000e+01   3.3883131e-03   8.9762452e-01   6.2683124e-05   9.9930968e-01   1.6837633e-12   1.0000000e+00   1.6673866e-12   1.0000000e+00   1.9889376e-09   9.9999996e-01   9.2482211e-01   3.3404690e-03   8.9822889e-01   3.3181005e-03   9.0041866e-01
   2.3750000e+01   3.3317757e-03   9.0095630e-01   5.8153860e-05   9.9936783e-01   1.6401311e-12   1.0000000e+00   1.6243817e-12   1.0000000e+00   1.9404929e-09   9.9999996e-01   9.2843422e-01   3.2810485e-03   9.0150994e-01   3.2731122e-03   9.0369178e-01
   2.4000000e+01   3.4610400e-03   9.0441734e-01   5.3951865e-05   9.9942179e-01   1.6024938e-12   1.0000000e+00   1.5857363e-12   1.0000000e+00   1.8975259e-09   9.9999996e-01   9.3197985e-01   3.4118863e-03   9.0492182e-01   3.4090092e-03   9.0710079e-01
   2.4250000e+01   3.7804259e-03   9.0819777e-01   5.0053491e-05   9.9947184e-01   1.5631640e-12   1.0000000e+00   1.5463703e-12   1.0000000e+00   1.8533019e-09   9.9999996e-01   9.3546022e-01   3.7377500e-03   9.0865957e-01   3.7205760e-03   9.1082136e-01
   2.4500000e+01   4.2251510e-03   9.1242292e-01   4.6436800e-05   9.9951828e-01   1.5280691e-12   1.0000000e+00   1.5108587e-12   1.0000000e+00   1.8106836e-09   9.9999997e-01   9.3887653e-01   4.1946272e-03   9.1285420e-01   4.1434447e-03   9.1496481e-01
   2.4750000e+01   4.6126670e-03   9.1703558e-01   4.3081439e-05   9.9956136e-01   1.4996162e-12   1.0000000e+00   1.4785333e-12   1.0000000e+00   1.7705790e-09   9.9999997e-01   9.4222996e-01   4.5962079e-03   9.1745041e-01   4.4972284e-03   9.1946203e-01
   2.5000000e+01   4.6645628e-03   9.2170015e-01   3.9968524e-05   9.9960133e-01   1.4629786e-12   1.0000000e+00   1.4440372e-12   1.0000000e+00   1.7319777e-09   9.9999997e-01   9.4552166e-01   4.6520634e-03   9.2210247e-01   4.5123855e-03   9.2397442e-01
   2.5250000e+01   4.1977275e-03   9.2589787e-01   3.7080538e-05   9.9963841e-01   1.4293350e-12   1.0000000e+00   1.4110043e-12   1.0000000e+00   1.6969432e-09   9.9999997e-01   9.4875278e-01   4.1744044e-03   9.2627688e-01   4.0372357e-03   9.2801166e-01
   2.5500000e+01   3.3428400e-03   9.2924071e-01   3.4401228e-05   9.9967281e-01   1.3953804e-12   1.0000000e+00   1.3778761e-12   1.0000000e+00   1.6589149e-09   9.9999997e-01   9.5192443e-01   3.3017143e-03   9.2957859e-01   3.2097825e-03   9.3122144e-01
   2.5750000e+01   2.4609971e-03   9.3170171e-01   3.1915515e-05   9.9970472e-01   1.3656840e-12   1.0000000e+00   1.3481991e-12   1.0000000e+00   1.6249028e-09   9.9999997e-01   9.5503769e-01   2.4093356e-03   9.3198793e-01   2.3755512e-03   9.3359699e-01
   2.6000000e+01   1.8380064e-03   9.3353972e-01   2.9609411e-05   9.9973433e-01   1.3386098e-12   1.0000000e+00   1.3187492e-12   1.0000000e+00   1.5896695e-09   9.9999998e-01   9.5809366e-01   1.7857095e-03   9.3377364e-01   1.7921787e-03   9.3538917e-01
   2.6250000e+01   1.5714630e-03   9.3511118e-01   2.7469938e-05   9.9976180e-01   1.3077489e-12   1.0000000e+00   1.2892062e-12   1.0000000e+00   1.5567333e-09   9.9999998e-01   9.6109337e-01   1.5223354e-03   9.3529597e-01   1.5496899e-03   9.3693886e-01
   2.6500000e+01   1.7113233e-03   9.3682250e-01   2.5485056e-05   9.9978729e-01   1.2803192e-12   1.0000000e+00   1.2605650e-12   1.0000000e+00   1.5224414e-09   9.9999998e-01   9.6403787e-01   1.6659737e-03   9.3696194e-01   1.7009360e-03   9.3863979e-01
   2.6750000e+01   2.4654369e-03   9.3928794e-01   2.3643595e-05   9.9981093e-01   1.2505040e-12   1.0000000e+00   1.2319339e-12   1.0000000e+00   1.4891813e-09   9.9999998e-01   9.6692818e-01   2.4297982e-03   9.3939174e-01   2.4488973e-03   9.4108869e-01
   2.7000000e+01   4.3271728e-03   9.4361511e-01   2.1935191e-05   9.9983287e-01   1.2205390e-12   1.0000000e+00   1.2033693e-12   1.0000000e+00   1.4582160e-09   9.9999998e-01   9.6976528e-01   4.3302931e-03   9.4372204e-01   4.2517645e-03   9.4534046e-01
   2.7250000e+01   7.3454773e-03   9.5096059e-01   2.0350231e-05   9.9985322e-01   1.1975275e-12   1.0000000e+00   1.1785633e-12   1.0000000e+00   1.4254616e-09   9.9999998e-01   9.7255017e-01   7.4207372e-03   9.5114277e-01   7.1061181e-03   9.5244657e-01
   2.7500000e+01   8.3694193e-03   9.5933001e-01   1.8879794e-05   9.9987210e-01   1.1723582e-12   1.0000000e+00   1.1545245e-12   1.0000000e+00   1.3994725e-09   9.9999998e-01   9.7528379e-01   8.3769087e-03   9.5951968e-01   8.0028846e-03   9.6044946e-01
   2.7750000e+01   4.1498017e-03   9.6347981e-01   1.7515606e-05   9.9988961e-01   1.1514342e-12   1.0000000e+00   1.1344297e-12   1.0000000e+00   1.3762333e-09   9.9999999e-01   9.7796710e-01   3.9875943e-03   9.6350728e-01   4.0046781e-03   9.6445414e-01
   2.8000000e+01   6.0885092e-04   9.6408866e-01   1.6249989e-05   9.9990586e-01   1.1377529e-12   1.0000000e+00   1.1209072e-12   1.0000000e+00   1.3596726e-09   9.9999999e-01   9.8060102e-01   5.3926201e-04   9.6404654e-01   6.1663008e-04   9.6507077e-01
   2.8250000e+01   2.1827157e-05   9.6411049e-01   1.5075822e-05   9.9992094e-01   1.1342262e-12   1.0000000e+00   1.1165463e-12   1.0000000e+00   1.3548611e-09   9.9999999e-01   9.8318646e-01   1.7085078e-05   9.6406362e-01   2.4460105e-05   9.6509523e-01
   2.8500000e+01   2.2211889e-07   9.6411071e-01   1.3986495e-05   9.9993492e-01   1.1414302e-12   1.0000000e+00   1.1233313e-12   1.0000000e+00   1.3634085e-09   9.9999999e-01   9.8572431e-01   1.4879488e-07   9.6406377e-01   2.9091334e-07   9.6509552e-01
   2.8750000e+01   1.1744059e-09   9.6411071e-01   1.2975880e-05   9.9994790e-01   1.1616854e-12   1.0000000e+00   1.1440743e-12   1.0000000e+00   1.3931444e-09   9.9999999e-01   9.8821545e-01   6.6735185e-10   9.6406377e-01   1.8688962e-09   9.6509552e-01
   2.9000000e+01   9.7901297e-12   9.6411071e-01   1.2038288e-05   9.9995994e-01   1.2041747e-12   1.0000000e+00   1.1855299e-12   1.0000000e+00   1.4419832e-09   9.9999999e-01   9.9066074e-01   4.8503055e-12   9.6406377e-01   1.8975780e-11   9.6509552e-01
   2.9250000e+01   6.3099397e-13   9.6411071e-01   1.1168443e-05   9.9997111e-01   1.2705143e-12   1.0000000e+00   1.2512684e-12   1.0000000e+00   1.5232563e-09   9.9999999e-01   9.9306101e-01   2.9326808e-13   9.6406377e-01   1.4032814e-12   9.6509552e-01
   2.9500000e+01   2.2595944e-12   9.6411071e-01   1.0361451e-05   9.9998147e-01   1.3725662e-12   1.0000000e+00   1.3507950e-12   1.0000000e+00   1.6431306e-09   1.0000000e+00   9.9541711e-01   1.1166902e-12   9.6406377e-01   5.0096357e-12   9.6509552e-01
   2.9750000e+01   4.0790193e-09   9.6411072e-01   9.6127684e-06   9.9999108e-01   1.5172669e-12   1.0000000e+00   1.4932297e-12   1.0000000e+00   1.8160004e-09   1.0000000e+00   9.9772984e-01   2.5608800e-09   9.6406378e-01   7.1055389e-09   9.6509553e-01
   3.0000000e+01   3.5889282e-02   1.0000000e+00   8.9181833e-06   1.0000000e+00   1.7248443e-12   1.0000000e+00   1.6963140e-12   1.0000000e+00   2.0680331e-09   1.0000000e+00   1.0000000e+00   3.5936225e-02   1.0000000e+00   3.4904473e-02   1.0000000e+00


==> Figs/PDF_SingleAntennaSetup.dat <==
   0.0000000e+00   1.8982605e-04   1.8982605e-04   3.6809958e-02   3.6809958e-02   9.7827734e-13   9.7827734e-13   4.0203392e-16   4.0203392e-16   4.6568086e-15   4.6568086e-15   7.0732048e-10   1.0117474e-01   1.0117474e-01   9.7854370e-02   9.7854370e-02
   1.2500000e-01   8.9605859e-02   8.9795685e-02   3.5455146e-02   7.2265104e-02   1.2367556e-10   1.2465383e-10   5.7407994e-14   5.7810028e-14   3.2941999e-13   3.3407680e-13   5.1922698e-03   9.3109582e-02   1.9428432e-01   8.8580284e-02   1.8643465e-01
   2.5000000e-01   7.0223967e-02   1.6001965e-01   3.4150199e-02   1.0641530e-01   3.0759520e-10   4.3224904e-10   6.0894607e-14   1.1870464e-13   1.2646645e-12   1.5987413e-12   1.2446877e-02   6.3925612e-02   2.5820993e-01   6.0983380e-02   2.4741803e-01
   3.7500000e-01   5.2542870e-02   2.1256252e-01   3.2893281e-02   1.3930858e-01   1.7842094e-10   6.1066998e-10   3.9513991e-14   1.5821863e-13   2.4767923e-12   4.0755336e-12   2.0818849e-02   4.5141211e-02   3.0335114e-01   4.3188934e-02   2.9060697e-01
   5.0000000e-01   3.9469705e-02   2.5203223e-01   3.1682624e-02   1.7099121e-01   1.1500561e-10   7.2567558e-10   2.4465277e-14   1.8268390e-13   2.5260256e-12   6.6015592e-12   2.9861519e-02   3.2828464e-02   3.3617960e-01   3.1459223e-02   3.2206619e-01
   6.2500000e-01   3.0151760e-02   2.8218399e-01   3.0516527e-02   2.0150773e-01   9.7687548e-11   8.2336313e-10   1.7757713e-14   2.0044162e-13   2.2276674e-12   8.8292266e-12   3.9329127e-02   2.4577734e-02   3.6075734e-01   2.3567613e-02   3.4563380e-01
   7.5000000e-01   2.3518638e-02   3.0570262e-01   2.9393348e-02   2.3090108e-01   8.9466625e-11   9.1282976e-10   1.2921220e-14   2.1336284e-13   2.0594834e-12   1.0888710e-11   4.9072333e-02   1.8911772e-02   3.7966911e-01   1.8123791e-02   3.6375759e-01
   8.7500000e-01   1.8749780e-02   3.2445240e-01   2.8311509e-02   2.5921259e-01   8.4143387e-11   9.9697314e-10   1.6162489e-14   2.2952533e-13   2.0256602e-12   1.2914370e-11   5.8993563e-02   1.4932158e-02   3.9460127e-01   1.4363100e-02   3.7812069e-01
   1.0000000e+00   1.5273794e-02   3.3972620e-01   2.7269487e-02   2.8648208e-01   8.9012063e-11   1.0859852e-09   1.1412424e-14   2.4093775e-13   2.0895367e-12   1.5003907e-11   6.9025581e-02   1.2083182e-02   4.0668445e-01   1.1598304e-02   3.8971900e-01
   1.1250000e+00   1.2702444e-02   3.5242864e-01   2.6265818e-02   3.1274790e-01   9.1737857e-11   1.1777231e-09   4.2085503e-15   2.4514630e-13   2.2288603e-12   1.7232767e-11   7.9120238e-02   9.9992104e-03   4.1668366e-01   9.4321375e-03   3.9915114e-01
   1.2500000e+00   1.0772339e-02   3.6320098e-01   2.5299089e-02   3.3804699e-01   9.6524814e-11   1.2742479e-09   1.2539709e-14   2.5768601e-13   2.4326484e-12   1.9665416e-11   8.9242087e-02   8.4495084e-03   4.2513317e-01   8.1353300e-03   4.0728647e-01
   1.3750000e+00   9.3034081e-03   3.7250439e-01   2.4367942e-02   3.6241493e-01   1.0597880e-10   1.3802267e-09   1.1941634e-14   2.6962764e-13   2.6960658e-12   2.2361481e-11   9.9364507e-02   7.2792942e-03   4.3241246e-01   7.0102390e-03   4.1429670e-01
   1.5000000e+00   8.1710954e-03   3.8067548e-01   2.3471065e-02   3.8588599e-01   1.1055904e-10   1.4907857e-09   1.2575134e-14   2.8220278e-13   3.0173188e-12   2.5378800e-11   1.0946721e-01   6.3813050e-03   4.3879377e-01   6.1537201e-03   4.2045043e-01
   1.6250000e+00   7.2880787e-03   3.8796356e-01   2.2607199e-02   4.0849319e-01   1.1754864e-10   1.6083344e-09   1.3709799e-14   2.9591258e-13   3.3957979e-12   2.8774598e-11   1.1953455e-01   5.6846491e-03   4.4447842e-01   5.4901443e-03   4.2594057e-01
   1.7500000e+00   6.5922671e-03   3.9455583e-01   2.1775128e-02   4.3026832e-01   1.3179581e-10   1.7401302e-09   1.2360721e-14   3.0827330e-13   3.8307949e-12   3.2605393e-11   1.2955439e-01   5.1386093e-03   4.4961703e-01   4.9602883e-03   4.3090086e-01
   1.8750000e+00   6.0388730e-03   4.0059470e-01   2.0973682e-02   4.5124200e-01   1.4584728e-10   1.8859774e-09   1.5675499e-14   3.2394880e-13   4.3204510e-12   3.6925844e-11   1.3951723e-01   4.7057189e-03   4.5432274e-01   4.5539682e-03   4.3545483e-01
   2.0000000e+00   5.5951277e-03   4.0618983e-01   2.0201733e-02   4.7144374e-01   1.4463898e-10   2.0306164e-09   1.3709032e-14   3.3765783e-13   4.8607737e-12   4.1786618e-11   1.4941559e-01   4.3587701e-03   4.5868151e-01   4.2163587e-03   4.3967118e-01
   2.1250000e+00   5.2367194e-03   4.1142655e-01   1.9458197e-02   4.9090193e-01   1.6134846e-10   2.1919649e-09   1.3160412e-14   3.5081824e-13   5.4447192e-12   4.7231337e-11   1.5924363e-01   4.0805168e-03   4.6276203e-01   3.9471196e-03   4.4361830e-01
   2.2500000e+00   4.9453650e-03   4.1637191e-01   1.8742026e-02   5.0964396e-01   1.7524350e-10   2.3672084e-09   1.3335646e-14   3.6415389e-13   6.0614324e-12   5.3292769e-11   1.6899670e-01   3.8549279e-03   4.6661696e-01   3.7307262e-03   4.4734903e-01
   2.3750000e+00   4.7071345e-03   4.2107905e-01   1.8052215e-02   5.2769617e-01   1.7874356e-10   2.5459519e-09   1.4741053e-14   3.7889494e-13   6.6958806e-12   5.9988650e-11   1.7867118e-01   3.6707951e-03   4.7028775e-01   3.5571449e-03   4.5090618e-01
   2.5000000e+00   4.5112831e-03   4.2559033e-01   1.7387793e-02   5.4508397e-01   1.9767601e-10   2.7436279e-09   1.2487924e-14   3.9138286e-13   7.3291626e-12   6.7317813e-11   1.8826423e-01   3.5205676e-03   4.7380832e-01   3.4074423e-03   4.5431362e-01
   2.6250000e+00   4.3494263e-03   4.2993976e-01   1.6747825e-02   5.6183179e-01   2.0871181e-10   2.9523398e-09   1.8032327e-14   4.0941519e-13   7.9398816e-12   7.5257694e-11   1.9777362e-01   3.3968083e-03   4.7720513e-01   3.2983709e-03   4.5761199e-01
   2.7500000e+00   4.2149524e-03   4.3415471e-01   1.6131412e-02   5.7796320e-01   2.2735669e-10   3.1796964e-09   1.6741610e-14   4.2615680e-13   8.5066896e-12   8.3764384e-11   2.0719767e-01   3.2947510e-03   4.8049988e-01   3.1984867e-03   4.6081048e-01
   2.8750000e+00   4.1025986e-03   4.3825731e-01   1.5537686e-02   5.9350089e-01   2.3013986e-10   3.4098363e-09   1.9146418e-14   4.4530322e-13   9.0119715e-12   9.2776355e-11   2.1653510e-01   3.2097610e-03   4.8370964e-01   3.1197894e-03   4.6393026e-01
   3.0000000e+00   4.0081426e-03   4.4226545e-01   1.4965812e-02   6.0846670e-01   2.2906696e-10   3.6389033e-09   1.7080659e-14   4.6238388e-13   9.4459461e-12   1.0222230e-10   2.2578498e-01   3.1388086e-03   4.8684845e-01   3.0496054e-03   4.6697987e-01
   3.1250000e+00   3.9281743e-03   4.4619363e-01   1.4414987e-02   6.2288169e-01   2.4346296e-10   3.8823662e-09   2.1508202e-14   4.8389208e-13   9.8100550e-12   1.1203236e-10   2.3494664e-01   3.0795700e-03   4.8992802e-01   2.9970513e-03   4.6997692e-01
   3.2500000e+00   3.8599265e-03   4.5005355e-01   1.3884435e-02   6.3676612e-01   2.6027305e-10   4.1426393e-09   1.8046899e-14   5.0193898e-13   1.0118228e-11   1.2215058e-10   2.4401967e-01   3.0295915e-03   4.9295761e-01   2.9459715e-03   4.7292289e-01
   3.3750000e+00   3.8011461e-03   4.5385470e-01   1.3373410e-02   6.5013953e-01   2.3711684e-10   4.3797561e-09   2.2731918e-14   5.2467089e-13   1.0395049e-11   1.3254563e-10   2.5300385e-01   2.9864256e-03   4.9594404e-01   2.9092625e-03   4.7583216e-01
   3.5000000e+00   3.7499956e-03   4.5760469e-01   1.2881194e-02   6.6302073e-01   2.3980398e-10   4.6195601e-09   2.2470376e-14   5.4714127e-13   1.0670918e-11   1.4321655e-10   2.6189910e-01   2.9497112e-03   4.9889375e-01   2.8742175e-03   4.7870637e-01
   3.6250000e+00   3.7049760e-03   4.6130967e-01   1.2407094e-02   6.7542782e-01   2.4201918e-10   4.8615793e-09   2.6499058e-14   5.7364033e-13   1.0975919e-11   1.5419247e-10   2.7070550e-01   2.9178113e-03   5.0181156e-01   2.8463590e-03   4.8155273e-01
   3.7500000e+00   3.6648659e-03   4.6497454e-01   1.1950444e-02   6.8737826e-01   2.3783535e-10   5.0994146e-09   2.0377181e-14   5.9401751e-13   1.1334592e-11   1.6552706e-10   2.7942322e-01   2.8896432e-03   5.0470120e-01   2.8161157e-03   4.8436885e-01
   3.8750000e+00   3.6286727e-03   4.6860321e-01   1.1510601e-02   6.9888886e-01   2.2758567e-10   5.3270003e-09   2.7369881e-14   6.2138739e-13   1.1763604e-11   1.7729067e-10   2.8805255e-01   2.8644175e-03   5.0756562e-01   2.7970032e-03   4.8716585e-01
   4.0000000e+00   3.5955927e-03   4.7219880e-01   1.1086946e-02   7.0997581e-01   2.4136339e-10   5.5683637e-09   2.7666016e-14   6.4905341e-13   1.2272572e-11   1.8956324e-10   2.9659384e-01   2.8420527e-03   5.1040767e-01   2.7761693e-03   4.8994202e-01
   4.1250000e+00   3.5649777e-03   4.7576378e-01   1.0678885e-02   7.2065469e-01   2.2848417e-10   5.7968479e-09   2.0949210e-14   6.7000262e-13   1.2866922e-11   2.0243016e-10   3.0504750e-01   2.8211282e-03   5.1322880e-01   2.7532283e-03   4.9269525e-01
   4.2500000e+00   3.5363082e-03   4.7930009e-01   1.0285842e-02   7.3094054e-01   2.3682107e-10   6.0336689e-09   3.9477226e-14   7.0947984e-13   1.3550970e-11   2.1598113e-10   3.1341403e-01   2.8020793e-03   5.1603088e-01   2.7431466e-03   4.9543839e-01
   4.3750000e+00   3.5091701e-03   4.8280926e-01   9.9072657e-03   7.4084780e-01   2.6050857e-10   6.2941775e-09   4.4004637e-14   7.5348448e-13   1.4330308e-11   2.3031144e-10   3.2169394e-01   2.7844137e-03   5.1881530e-01   2.7276282e-03   4.9816602e-01
   4.5000000e+00   3.4832358e-03   4.8629249e-01   9.5426231e-03   7.5039043e-01   2.8339473e-10   6.5775722e-09   3.4960211e-14   7.8844469e-13   1.5213110e-11   2.4552455e-10   3.2988781e-01   2.7675962e-03   5.2158289e-01   2.7102469e-03   5.0087627e-01
   4.6250000e+00   3.4582477e-03   4.8975074e-01   9.1914013e-03   7.5958183e-01   3.0204434e-10   6.8796166e-09   6.0711652e-14   8.4915634e-13   1.6210942e-11   2.6173549e-10   3.3799623e-01   2.7514129e-03   5.2433430e-01   2.6994946e-03   5.0357576e-01
   4.7500000e+00   3.4340048e-03   4.9318475e-01   8.8531064e-03   7.6843493e-01   2.8061053e-10   7.1602271e-09   4.7840693e-14   8.9699704e-13   1.7339047e-11   2.7907454e-10   3.4601984e-01   2.7353777e-03   5.2706968e-01   2.6838946e-03   5.0625966e-01
   4.8750000e+00   3.4103518e-03   4.9659510e-01   8.5272626e-03   7.7696220e-01   2.8293969e-10   7.4431668e-09   5.2747629e-14   9.4974467e-13   1.8616503e-11   2.9769104e-10   3.5395929e-01   2.7200373e-03   5.2978972e-01   2.6708116e-03   5.0893047e-01
   5.0000000e+00   3.3871694e-03   4.9998227e-01   8.2134118e-03   7.8517561e-01   3.4698168e-10   7.7901485e-09   3.9151738e-14   9.8889640e-13   2.0065492e-11   3.1775653e-10   3.6181525e-01   2.7055700e-03   5.3249529e-01   2.6553070e-03   5.1158578e-01
   5.1250000e+00   3.3643669e-03   5.0334663e-01   7.9111124e-03   7.9308672e-01   3.9276162e-10   8.1829101e-09   5.8989170e-14   1.0478856e-12   2.1710727e-11   3.3946726e-10   3.6958841e-01   2.6911075e-03   5.3518640e-01   2.6449937e-03   5.1423077e-01
   5.2500000e+00   3.3418759e-03   5.0668851e-01   7.6199393e-03   8.0070666e-01   4.1511497e-10   8.5980251e-09   4.1226348e-14   1.0891119e-12   2.3578742e-11   3.6304600e-10   3.7727948e-01   2.6767034e-03   5.3786310e-01   2.6297633e-03   5.1686053e-01
   5.3750000e+00   3.3196453e-03   5.1000816e-01   7.3394830e-03   8.0804614e-01   3.9034733e-10   8.9883724e-09   1.0036581e-13   1.1894777e-12   2.5697498e-11   3.8874350e-10   3.8488917e-01   2.6622519e-03   5.4052535e-01   2.6216432e-03   5.1948218e-01
   5.5000000e+00   3.2976372e-03   5.1330579e-01   7.0693490e-03   8.1511549e-01   4.6992652e-10   9.4582989e-09   7.0850428e-14   1.2603282e-12   2.8096510e-11   4.1684001e-10   3.9241820e-01   2.6484289e-03   5.4317378e-01   2.6077522e-03   5.2208993e-01
   5.6250000e+00   3.2758240e-03   5.1658162e-01   6.8091575e-03   8.2192465e-01   4.2658357e-10   9.8848825e-09   4.8501635e-14   1.3088298e-12   3.0807608e-11   4.4764762e-10   3.9986731e-01   2.6342165e-03   5.4580800e-01   2.5932406e-03   5.2468317e-01
   5.7500000e+00   3.2541853e-03   5.1983580e-01   6.5585425e-03   8.2848319e-01   5.1276957e-10   1.0397652e-08   5.9495045e-14   1.3683248e-12   3.3865913e-11   4.8151353e-10   4.0723722e-01   2.6206084e-03   5.4842861e-01   2.5821115e-03   5.2726528e-01
   5.8750000e+00   3.2327068e-03   5.2306851e-01   6.3171515e-03   8.3480034e-01   5.2795238e-10   1.0925604e-08   9.2880552e-14   1.4612054e-12   3.7310665e-11   5.1882420e-10   4.1452868e-01   2.6068325e-03   5.5103544e-01   2.5717640e-03   5.2983705e-01
   6.0000000e+00   3.2113781e-03   5.2627989e-01   6.0846451e-03   8.4088499e-01   5.8575382e-10   1.1511358e-08   1.0698436e-13   1.5681898e-12   4.1186848e-11   5.6001104e-10   4.2174243e-01   2.5932548e-03   5.5362869e-01   2.5600302e-03   5.3239708e-01
   6.1250000e+00   3.1901918e-03   5.2947008e-01   5.8606962e-03   8.4674568e-01   6.3459241e-10   1.2145951e-08   2.5352866e-13   1.8217184e-12   4.5546712e-11   6.0555776e-10   4.2887921e-01   2.5797199e-03   5.5620841e-01   2.5496060e-03   5.3494668e-01
   6.2500000e+00   3.1691430e-03   5.3263922e-01   5.6449899e-03   8.5239067e-01   7.3602069e-10   1.2881971e-08   8.4878107e-14   1.9065965e-12   5.0451662e-11   6.5600942e-10   4.3593977e-01   2.5663358e-03   5.5877475e-01   2.5351258e-03   5.3748181e-01
   6.3750000e+00   3.1482280e-03   5.3578745e-01   5.4372227e-03   8.5782790e-01   8.1781711e-10   1.3699788e-08   8.9505978e-14   1.9961025e-12   5.5974448e-11   7.1198387e-10   4.4292483e-01   2.5529658e-03   5.6132771e-01   2.5233420e-03   5.4000515e-01
   6.5000000e+00   3.1274444e-03   5.3891489e-01   5.2371026e-03   8.6306500e-01   7.8098869e-10   1.4480777e-08   2.0398641e-13   2.2000889e-12   6.2201999e-11   7.7418586e-10   4.4983516e-01   2.5395175e-03   5.6386723e-01   2.5133613e-03   5.4251851e-01
   6.6250000e+00   3.1067904e-03   5.4202168e-01   5.0443480e-03   8.6810935e-01   8.1558656e-10   1.5296364e-08   1.0228420e-13   2.3023731e-12   6.9240050e-11   8.4342591e-10   4.5667149e-01   2.5262330e-03   5.6639347e-01   2.5000065e-03   5.4501852e-01
   6.7500000e+00   3.0862649e-03   5.4510795e-01   4.8586878e-03   8.7296803e-01   1.2414277e-09   1.6537791e-08   5.1007896e-14   2.3533810e-12   7.7215824e-11   9.2064174e-10   4.6343454e-01   2.5133130e-03   5.6890678e-01   2.4852143e-03   5.4750373e-01
   6.8750000e+00   3.0658671e-03   5.4817382e-01   4.6798610e-03   8.7764790e-01   9.6440801e-10   1.7502199e-08   1.0814711e-13   2.4615281e-12   8.6285524e-11   1.0069273e-09   4.7012507e-01   2.4999461e-03   5.7140672e-01   2.4766339e-03   5.4998037e-01
   7.0000000e+00   3.0455963e-03   5.5121941e-01   4.5076160e-03   8.8215551e-01   1.0993312e-09   1.8601531e-08   1.1381327e-13   2.5753414e-12   9.6639365e-11   1.1035666e-09   4.7674380e-01   2.4869352e-03   5.7389366e-01   2.4650906e-03   5.5244546e-01
   7.1250000e+00   3.0254519e-03   5.5424486e-01   4.3417105e-03   8.8649722e-01   1.4544592e-09   2.0055990e-08   1.4228680e-13   2.7176282e-12   1.0851333e-10   1.2120800e-09   4.8329146e-01   2.4740687e-03   5.7636773e-01   2.4539924e-03   5.5489945e-01
   7.2500000e+00   3.0054335e-03   5.5725030e-01   4.1819113e-03   8.9067913e-01   2.0463327e-09   2.2102323e-08   2.1510391e-13   2.9327321e-12   1.2220149e-10   1.3342814e-09   4.8976876e-01   2.4612520e-03   5.7882898e-01   2.4431306e-03   5.5734258e-01
   7.3750000e+00   2.9855408e-03   5.6023584e-01   4.0279937e-03   8.9470713e-01   1.6935432e-09   2.3795866e-08   1.0871464e-13   3.0414467e-12   1.3807571e-10   1.4723572e-09   4.9617644e-01   2.4482681e-03   5.8127725e-01   2.4302517e-03   5.5977283e-01
   7.5000000e+00   2.9657733e-03   5.6320161e-01   3.8797410e-03   8.9858687e-01   1.4344657e-09   2.5230331e-08   9.7480296e-14   3.1389270e-12   1.5661568e-10   1.6289728e-09   5.0251520e-01   2.4353493e-03   5.8371260e-01   2.4184754e-03   5.6219131e-01
   7.6250000e+00   2.9461307e-03   5.6614774e-01   3.7369449e-03   9.0232381e-01   2.0733212e-09   2.7303653e-08   1.2242223e-13   3.2613493e-12   1.7843632e-10   1.8074092e-09   5.0878576e-01   2.4227485e-03   5.8613535e-01   2.4076862e-03   5.6459899e-01
   7.7500000e+00   2.9266125e-03   5.6907436e-01   3.5994044e-03   9.0592322e-01   2.6198228e-09   2.9923475e-08   6.1678427e-14   3.3230277e-12   2.0434175e-10   2.0117509e-09   5.1498881e-01   2.4101253e-03   5.8854547e-01   2.3939683e-03   5.6699296e-01
   7.8750000e+00   2.9072183e-03   5.7198157e-01   3.4669263e-03   9.0939014e-01   1.8544056e-09   3.1777881e-08   8.2162878e-14   3.4051906e-12   2.3536659e-10   2.2471175e-09   5.2112506e-01   2.3973700e-03   5.9094284e-01   2.3838591e-03   5.6937682e-01
   8.0000000e+00   2.8879477e-03   5.7486952e-01   3.3393240e-03   9.1272947e-01   3.6620121e-09   3.5439893e-08   1.8427560e-13   3.5894662e-12   2.7287059e-10   2.5199881e-09   5.2719521e-01   2.3850062e-03   5.9332785e-01   2.3745792e-03   5.7175140e-01
   8.1250000e+00   2.8688001e-03   5.7773832e-01   3.2164183e-03   9.1594589e-01   2.1907479e-08   5.7347372e-08   1.3621507e-13   3.7256812e-12   3.1871025e-10   2.8386983e-09   5.3319993e-01   2.3726766e-03   5.9570052e-01   2.3628255e-03   5.7411423e-01
   8.2500000e+00   2.8497752e-03   5.8058810e-01   3.0980361e-03   9.1904392e-01   2.1116956e-09   5.9459067e-08   1.3646407e-13   3.8621453e-12   3.7549115e-10   3.2141895e-09   5.3913993e-01   2.3599160e-03   5.9806044e-01   2.3516858e-03   5.7646591e-01
   8.3750000e+00   2.8308724e-03   5.8341897e-01   2.9840111e-03   9.2202793e-01   3.6698244e-09   6.3128892e-08   1.5645297e-13   4.0185983e-12   4.4707456e-10   3.6612640e-09   5.4501586e-01   2.3476968e-03   6.0040814e-01   2.3408635e-03   5.7880677e-01
   8.5000000e+00   2.8120911e-03   5.8623106e-01   2.8741828e-03   9.2490212e-01   2.7048243e-09   6.5833716e-08   1.4410533e-13   4.1627036e-12   5.3915381e-10   4.2004179e-09   5.5082840e-01   2.3353178e-03   6.0274345e-01   2.3296671e-03   5.8113644e-01
   8.6250000e+00   2.7934309e-03   5.8902449e-01   2.7683969e-03   9.2767051e-01   1.6206666e-08   8.2040382e-08   5.9259259e-01   5.9259259e-01   6.6010764e-10   4.8605255e-09   5.5657823e-01   2.3233057e-03   6.0506676e-01   2.3206534e-03   5.8345709e-01
   8.7500000e+00   2.7748911e-03   5.9179938e-01   2.6665044e-03   9.3033702e-01   1.0783135e-08   9.2823518e-08   2.8154034e-13   5.9259259e-01   8.2235850e-10   5.6828840e-09   5.6226600e-01   2.3111044e-03   6.0737786e-01   2.3087032e-03   5.8576580e-01
   8.8750000e+00   2.7564713e-03   5.9455585e-01   2.5683622e-03   9.3290538e-01   2.3896861e-09   9.5213204e-08   4.4994120e-13   5.9259259e-01   1.0457095e-09   6.7285935e-09   5.6789236e-01   2.2987501e-03   6.0967661e-01   2.2981894e-03   5.8806399e-01
   9.0000000e+00   2.7381707e-03   5.9729402e-01   2.4738321e-03   9.3537921e-01   1.3484843e-08   1.0869805e-07   6.5798683e-13   5.9259259e-01   1.3650639e-09   8.0936574e-09   5.7345796e-01   2.2869528e-03   6.1196357e-01   2.2875477e-03   5.9035154e-01
   9.1250000e+00   2.7199889e-03   6.0001401e-01   2.3827813e-03   9.3776199e-01   3.2892044e-09   1.1198725e-07   7.4622649e-14   5.9259259e-01   1.8478239e-09   9.9414813e-09   5.7896345e-01   2.2747974e-03   6.1423836e-01   2.2734451e-03   5.9262498e-01
   9.2500000e+00   2.7019252e-03   6.0271594e-01   2.2950816e-03   9.4005707e-01   1.7254988e-09   1.1371275e-07   5.0224350e-13   5.9259259e-01   2.6273819e-09   1.2568863e-08   5.8440946e-01   2.2626736e-03   6.1650104e-01   2.2658906e-03   5.9489087e-01
   9.3750000e+00   2.6839790e-03   6.0539992e-01   2.2106098e-03   9.4226768e-01   6.6005003e-09   1.2031325e-07   3.7031986e-13   5.9259259e-01   3.9884292e-09   1.6557292e-08   5.8979663e-01   2.2511219e-03   6.1875216e-01   2.2550082e-03   5.9714588e-01
   9.5000000e+00   2.6661497e-03   6.0806607e-01   2.1292470e-03   9.4439693e-01   2.7892917e-09   1.2310254e-07   1.4307577e-13   5.9259259e-01   6.7017389e-09   2.3259031e-08   5.9512557e-01   2.2391734e-03   6.2099133e-01   2.2431933e-03   5.9938907e-01
   9.6250000e+00   2.6484367e-03   6.1071450e-01   2.0508788e-03   9.4644781e-01   3.9999781e-01   3.9999794e-01   2.4552138e-13   5.9259259e-01   1.3552573e-08   3.6811605e-08   6.0039691e-01   2.2276921e-03   6.2321903e-01   2.2334124e-03   6.0162248e-01
   9.7500000e+00   2.6308392e-03   6.1334534e-01   1.9753950e-03   9.4842321e-01   3.2583089e-06   4.0000120e-01   3.2763468e-13   5.9259259e-01   3.8794921e-08   7.5606526e-08   6.0561126e-01   2.2160147e-03   6.2543504e-01   2.2231573e-03   6.0384564e-01
   9.8750000e+00   2.6133568e-03   6.1595870e-01   1.9026895e-03   9.5032589e-01   5.2384053e-09   4.0000120e-01   1.3489984e-13   5.9259259e-01   6.1616121e-07   6.9176774e-07   6.1076923e-01   2.2042641e-03   6.2763930e-01   2.2114899e-03   6.0605713e-01
   1.0000000e+01   2.5959886e-03   6.1855469e-01   1.8326599e-03   9.5215855e-01   2.6944129e-09   4.0000120e-01   2.7387686e-13   5.9259259e-01   9.9999920e-01   9.9999990e-01   6.1587141e-01   2.1925831e-03   6.2983189e-01   2.2020753e-03   6.0825921e-01
   1.0125000e+01   2.5787342e-03   6.2113342e-01   1.7652078e-03   9.5392376e-01   5.1501033e-09   4.0000121e-01   4.6437255e-13   5.9259259e-01   4.8996465e-08   9.9999995e-01   6.2091840e-01   2.1812138e-03   6.3201310e-01   2.1920923e-03   6.1045130e-01
   1.0250000e+01   2.5615928e-03   6.2369502e-01   1.7002383e-03   9.5562400e-01   5.9999868e-01   9.9999989e-01   5.6421491e-13   5.9259259e-01   1.6170135e-08   9.9999996e-01   6.2591080e-01   2.1699153e-03   6.3418302e-01   2.1818559e-03   6.1263316e-01
   1.0375000e+01   2.5445638e-03   6.2623958e-01   1.6376600e-03   9.5726166e-01   5.2397652e-09   9.9999989e-01   5.8444059e-14   5.9259259e-01   8.1098988e-09   9.9999997e-01   6.3084918e-01   2.1584090e-03   6.3634143e-01   2.1674859e-03   6.1480064e-01
   1.0500000e+01   2.5276465e-03   6.2876723e-01   1.5773850e-03   9.5883905e-01   3.4959218e-09   9.9999990e-01   4.5186551e-13   5.9259259e-01   4.9043968e-09   9.9999997e-01   6.3573412e-01   2.1470295e-03   6.3848846e-01   2.1612075e-03   6.1696185e-01
   1.0625000e+01   2.5108403e-03   6.3127807e-01   1.5193284e-03   9.6035837e-01   4.5640934e-09   9.9999990e-01   2.7844929e-13   5.9259259e-01   3.3040593e-09   9.9999998e-01   6.4056620e-01   2.1358210e-03   6.4062428e-01   2.1506515e-03   6.1911250e-01
   1.0750000e+01   2.4941445e-03   6.3377221e-01   1.4634086e-03   9.6182178e-01   1.0554431e-08   9.9999991e-01   3.6327968e-13   5.9259259e-01   2.3878744e-09   9.9999998e-01   6.4534598e-01   2.1247101e-03   6.4274899e-01   2.1407286e-03   6.2125323e-01
   1.0875000e+01   2.4775585e-03   6.3624977e-01   1.4095470e-03   9.6323133e-01   2.9697703e-09   9.9999991e-01   2.0269141e-13   5.9259259e-01   1.8132416e-09   9.9999998e-01   6.5007402e-01   2.1134089e-03   6.4486240e-01   2.1300629e-03   6.2338329e-01
   1.1000000e+01   2.4610816e-03   6.3871085e-01   1.3576678e-03   9.6458900e-01   2.0999149e-09   9.9999992e-01   3.0561745e-13   5.9259259e-01   1.4284121e-09   9.9999998e-01   6.5475087e-01   2.1022368e-03   6.4696463e-01   2.1204490e-03   6.2550374e-01
   1.1125000e+01   2.4447131e-03   6.4115556e-01   1.3076981e-03   9.6589670e-01   2.0417453e-09   9.9999992e-01   1.6108865e-13   5.9259259e-01   1.1576169e-09   9.9999998e-01   6.5937709e-01   2.0912082e-03   6.4905584e-01   2.1096891e-03   6.2761343e-01
   1.1250000e+01   2.4284525e-03   6.4358402e-01   1.2595675e-03   9.6715626e-01   2.7284425e-09   9.9999992e-01   3.0884231e-13   5.9259259e-01   9.5952122e-10   9.9999999e-01   6.6395322e-01   2.0803287e-03   6.5113617e-01   2.1005040e-03   6.2971393e-01
   1.1375000e+01   2.4122989e-03   6.4599632e-01   1.2132084e-03   9.6836947e-01   2.4364194e-09   9.9999992e-01   1.6677284e-13   5.9259259e-01   8.1002882e-10   9.9999999e-01   6.6847979e-01   2.0693948e-03   6.5320556e-01   2.0898908e-03   6.3180382e-01
   1.1500000e+01   2.3962519e-03   6.4839257e-01   1.1685555e-03   9.6953803e-01   2.5523453e-09   9.9999993e-01   1.7469344e-13   5.9259259e-01   6.9426105e-10   9.9999999e-01   6.7295734e-01   2.0585598e-03   6.5526412e-01   2.0801038e-03   6.3388393e-01
   1.1625000e+01   2.3803106e-03   6.5077288e-01   1.1255462e-03   9.7066357e-01   2.3745182e-09   9.9999993e-01   1.7318246e-13   5.9259259e-01   6.0269097e-10   9.9999999e-01   6.7738639e-01   2.0477500e-03   6.5731187e-01   2.0702809e-03   6.3595421e-01
   1.1750000e+01   2.3644746e-03   6.5313735e-01   1.0841198e-03   9.7174769e-01   2.2847961e-09   9.9999993e-01   1.0705695e-13   5.9259259e-01   5.2889264e-10   9.9999999e-01   6.8176747e-01   2.0370054e-03   6.5934888e-01   2.0596162e-03   6.3801383e-01
   1.1875000e+01   2.3487430e-03   6.5548610e-01   1.0442181e-03   9.7279191e-01   1.9738306e-09   9.9999993e-01   2.7679575e-13   5.9259259e-01   4.6847379e-10   9.9999999e-01   6.8610109e-01   2.0262832e-03   6.6137516e-01   2.0513427e-03   6.4006517e-01
   1.2000000e+01   2.3331154e-03   6.5781921e-01   1.0057851e-03   9.7379770e-01   2.5268532e-09   9.9999994e-01   4.0740741e-01   1.0000000e+00   4.1831328e-10   9.9999999e-01   6.9038776e-01   2.0157337e-03   6.6339090e-01   2.0425724e-03   6.4210774e-01
   1.2125000e+01   2.3175909e-03   6.6013680e-01   9.6876656e-04   9.7476646e-01   1.9317229e-09   9.9999994e-01   1.1954977e-13   1.0000000e+00   3.7616035e-10   9.9999999e-01   6.9462799e-01   2.0050897e-03   6.6539599e-01   2.0308558e-03   6.4413860e-01
   1.2250000e+01   2.3021691e-03   6.6243897e-01   9.3311055e-04   9.7569957e-01   2.1650187e-09   9.9999994e-01   4.7164573e-13   1.0000000e+00   3.4033844e-10   9.9999999e-01   6.9882228e-01   1.9946156e-03   6.6739060e-01   2.0228258e-03   6.4616142e-01
   1.2375000e+01   2.2868491e-03   6.6472582e-01   8.9876687e-04   9.7659834e-01   1.3862454e-09   9.9999994e-01   5.4330336e-13   1.0000000e+00   3.0959864e-10   9.9999999e-01   7.0297112e-01   1.9839962e-03   6.6937460e-01   2.0133548e-03   6.4817478e-01
   1.2500000e+01   2.2716305e-03   6.6699745e-01   8.6568723e-04   9.7746403e-01   1.5148199e-09   9.9999994e-01   1.3312109e-13   1.0000000e+00   2.8298579e-10   9.9999999e-01   7.0707500e-01   1.9736362e-03   6.7134823e-01   2.0024666e-03   6.5017724e-01
   1.2625000e+01   2.2565125e-03   6.6925396e-01   8.3382511e-04   9.7829785e-01   1.5683001e-09   9.9999994e-01   3.6780637e-13   1.0000000e+00   2.5975346e-10   9.9999999e-01   7.1113441e-01   1.9633064e-03   6.7331154e-01   1.9941941e-03   6.5217144e-01
   1.2750000e+01   2.2414945e-03   6.7149546e-01   8.0313569e-04   9.7910099e-01   1.2263122e-09   9.9999994e-01   1.3353467e-13   1.0000000e+00   2.3932711e-10   9.9999999e-01   7.1514983e-01   1.9529059e-03   6.7526445e-01   1.9836288e-03   6.5415507e-01
   1.2875000e+01   2.2265759e-03   6.7372203e-01   7.7357581e-04   9.7987456e-01   1.1217113e-09   9.9999995e-01   1.6898584e-13   1.0000000e+00   2.2124080e-10   9.9999999e-01   7.1912172e-01   1.9426243e-03   6.7720707e-01   1.9746539e-03   6.5612972e-01
   1.3000000e+01   2.2117560e-03   6.7593379e-01   7.4510391e-04   9.8061967e-01   9.9831687e-10   9.9999995e-01   7.7363336e-14   1.0000000e+00   2.0513642e-10   9.9999999e-01   7.2305056e-01   1.9323765e-03   6.7913945e-01   1.9636531e-03   6.5809337e-01
   1.3125000e+01   2.1970343e-03   6.7813082e-01   7.1767992e-04   9.8133735e-01   1.1574018e-09   9.9999995e-01   2.2863821e-13   1.0000000e+00   1.9071308e-10   9.9999999e-01   7.2693682e-01   1.9223354e-03   6.8106178e-01   1.9564425e-03   6.6004982e-01
   1.3250000e+01   2.1824100e-03   6.8031323e-01   6.9126530e-04   9.8202861e-01   1.1069335e-09   9.9999995e-01   2.4546452e-13   1.0000000e+00   1.7773455e-10   9.9999999e-01   7.3078095e-01   1.9122391e-03   6.8297402e-01   1.9472871e-03   6.6199710e-01
   1.3375000e+01   2.1678826e-03   6.8248112e-01   6.6582287e-04   9.8269444e-01   1.0957798e-09   9.9999995e-01   2.5332001e-13   1.0000000e+00   1.6600914e-10   9.9999999e-01   7.3458341e-01   1.9022147e-03   6.8487624e-01   1.9381335e-03   6.6393524e-01
   1.3500000e+01   2.1534515e-03   6.8463457e-01   6.4131688e-04   9.8333575e-01   8.8697932e-10   9.9999995e-01   1.1775197e-13   1.0000000e+00   1.5537671e-10   9.9999999e-01   7.3834465e-01   1.8921206e-03   6.8676836e-01   1.9279186e-03   6.6586316e-01
   1.3625000e+01   2.1391159e-03   6.8677368e-01   6.1771283e-04   9.8395347e-01   8.7823239e-10   9.9999995e-01   8.8323653e-14   1.0000000e+00   1.4570741e-10   9.9999999e-01   7.4206511e-01   1.8822022e-03   6.8865056e-01   1.9181608e-03   6.6778132e-01
   1.3750000e+01   2.1248754e-03   6.8889856e-01   5.9497755e-04   9.8454844e-01   6.9445925e-10   9.9999995e-01   3.1345977e-13   1.0000000e+00   1.3689810e-10   9.9999999e-01   7.4574523e-01   1.8721656e-03   6.9052272e-01   1.9110188e-03   6.6969234e-01
   1.3875000e+01   2.1107293e-03   6.9100929e-01   5.7307906e-04   9.8512152e-01   7.9162001e-10   9.9999995e-01   1.8874432e-13   1.0000000e+00   1.2885973e-10   9.9999999e-01   7.4938545e-01   1.8624633e-03   6.9238519e-01   1.9015151e-03   6.7159385e-01
   1.4000000e+01   2.0966770e-03   6.9310596e-01   5.5198655e-04   9.8567351e-01   6.6913706e-10   9.9999995e-01   1.7661397e-13   1.0000000e+00   1.2152730e-10   9.9999999e-01   7.5298620e-01   1.8525752e-03   6.9423776e-01   1.8924633e-03   6.7348631e-01
   1.4125000e+01   2.0827179e-03   6.9518868e-01   5.3167036e-04   9.8620518e-01   6.5582130e-10   9.9999995e-01   1.6302280e-13   1.0000000e+00   1.1484222e-10   9.9999999e-01   7.5654791e-01   1.8428558e-03   6.9608062e-01   1.8834298e-03   6.7536974e-01
   1.4250000e+01   2.0688513e-03   6.9725753e-01   5.1210193e-04   9.8671728e-01   6.1216389e-10   9.9999996e-01   1.6640843e-13   1.0000000e+00   1.0876141e-10   9.9999999e-01   7.6007100e-01   1.8331432e-03   6.9791376e-01   1.8745768e-03   6.7724432e-01
   1.4375000e+01   2.0550767e-03   6.9931261e-01   4.9325372e-04   9.8721053e-01   6.4135233e-10   9.9999996e-01   1.6559851e-13   1.0000000e+00   1.0325091e-10   9.9999999e-01   7.6355588e-01   1.8235846e-03   6.9973735e-01   1.8657303e-03   6.7911005e-01
   1.4500000e+01   2.0413935e-03   7.0135400e-01   4.7509923e-04   9.8768563e-01   6.2398399e-10   9.9999996e-01   8.9183574e-14   1.0000000e+00   9.8281357e-11   9.9999999e-01   7.6700297e-01   1.8140098e-03   7.0155136e-01   1.8557559e-03   6.8096581e-01
   1.4625000e+01   2.0278011e-03   7.0338181e-01   4.5761292e-04   9.8814325e-01   5.5837503e-10   9.9999996e-01   1.5590613e-13   1.0000000e+00   9.3830715e-11   9.9999999e-01   7.7041268e-01   1.8044054e-03   7.0335576e-01   1.8480916e-03   6.8281390e-01
   1.4750000e+01   2.0142990e-03   7.0539610e-01   4.4077021e-04   9.8858402e-01   5.4713601e-10   9.9999996e-01   1.2138748e-13   1.0000000e+00   8.9879209e-11   9.9999999e-01   7.7378540e-01   1.7949339e-03   7.0515070e-01   1.8389673e-03   6.8465287e-01
   1.4875000e+01   2.0008864e-03   7.0739699e-01   4.2454741e-04   9.8900856e-01   4.7914220e-10   9.9999996e-01   1.1860992e-13   1.0000000e+00   8.6407195e-11   9.9999999e-01   7.7712155e-01   1.7853889e-03   7.0693608e-01   1.8302539e-03   6.8648312e-01
   1.5000000e+01   1.9875628e-03   7.0938455e-01   4.0892169e-04   9.8941749e-01   5.3609005e-10   9.9999996e-01   1.5777292e-13   1.0000000e+00   8.3394068e-11   9.9999999e-01   7.8042152e-01   1.7761549e-03   7.0871224e-01   1.8220914e-03   6.8830521e-01
   1.5125000e+01   1.9743278e-03   7.1135888e-01   3.9387109e-04   9.8981136e-01   5.0642882e-10   9.9999996e-01   1.4547884e-13   1.0000000e+00   8.0816350e-11   9.9999999e-01   7.8368569e-01   1.7667863e-03   7.1047903e-01   1.8133833e-03   6.9011859e-01
   1.5250000e+01   1.9611805e-03   7.1332006e-01   3.7937444e-04   9.9019073e-01   4.8266128e-10   9.9999996e-01   8.2280036e-14   1.0000000e+00   7.8647900e-11   9.9999999e-01   7.8691446e-01   1.7574692e-03   7.1223649e-01   1.8036720e-03   6.9192227e-01
   1.5375000e+01   1.9481206e-03   7.1526818e-01   3.6541134e-04   9.9055614e-01   4.7262820e-10   9.9999996e-01   1.5019607e-13   1.0000000e+00   7.6862569e-11   9.9999999e-01   7.9010821e-01   1.7482249e-03   7.1398472e-01   1.7963761e-03   6.9371864e-01
   1.5500000e+01   1.9351475e-03   7.1720333e-01   3.5196216e-04   9.9090811e-01   4.6950543e-10   9.9999996e-01   1.5625966e-13   1.0000000e+00   7.5435043e-11   9.9999999e-01   7.9326732e-01   1.7390396e-03   7.1572376e-01   1.7879663e-03   6.9550661e-01
   1.5625000e+01   1.9222604e-03   7.1912559e-01   3.3900799e-04   9.9124711e-01   4.6066751e-10   9.9999996e-01   9.5767192e-14   1.0000000e+00   7.4346683e-11   9.9999999e-01   7.9639216e-01   1.7298806e-03   7.1745364e-01   1.7786676e-03   6.9728528e-01
   1.5750000e+01   1.9094590e-03   7.2103505e-01   3.2653060e-04   9.9157364e-01   4.4122719e-10   9.9999996e-01   1.3896612e-13   1.0000000e+00   7.3588304e-11   9.9999999e-01   7.9948310e-01   1.7207308e-03   7.1917437e-01   1.7709866e-03   6.9905626e-01
   1.5875000e+01   1.8967427e-03   7.2293179e-01   3.1451246e-04   9.9188816e-01   4.8419312e-10   9.9999996e-01   1.1609466e-13   1.0000000e+00   7.3161917e-11   9.9999999e-01   8.0254051e-01   1.7117879e-03   7.2088616e-01   1.7623430e-03   7.0081861e-01
   1.6000000e+01   1.8841108e-03   7.2481590e-01   3.0293664e-04   9.9219109e-01   4.4967991e-10   9.9999996e-01   9.7431036e-14   1.0000000e+00   7.3082140e-11   9.9999999e-01   8.0556475e-01   1.7026792e-03   7.2258884e-01   1.7536944e-03   7.0257230e-01
   1.6125000e+01   1.8715628e-03   7.2668747e-01   2.9178688e-04   9.9248288e-01   4.8630868e-10   9.9999996e-01   9.9044722e-14   1.0000000e+00   7.3374753e-11   9.9999999e-01   8.0855619e-01   1.6937961e-03   7.2428263e-01   1.7454745e-03   7.0431777e-01
   1.6250000e+01   1.8590982e-03   7.2854656e-01   2.8104750e-04   9.9276393e-01   4.9834735e-10   9.9999996e-01   1.0043963e-13   1.0000000e+00   7.4073034e-11   9.9999999e-01   8.1151517e-01   1.6848827e-03   7.2596752e-01   1.7372892e-03   7.0605506e-01
   1.6375000e+01   1.8467165e-03   7.3039328e-01   2.7070338e-04   9.9303463e-01   4.6307006e-10   9.9999996e-01   7.3498022e-14   1.0000000e+00   7.5207748e-11   9.9999999e-01   8.1444205e-01   1.6758869e-03   7.2764340e-01   1.7283544e-03   7.0778342e-01
   1.6500000e+01   1.8344170e-03   7.3222770e-01   2.6073998e-04   9.9329537e-01   5.1729822e-10   9.9999996e-01   1.1052695e-13   1.0000000e+00   7.6791261e-11   9.9999999e-01   8.1733718e-01   1.6671555e-03   7.2931056e-01   1.7211667e-03   7.0950458e-01
   1.6625000e+01   1.8221993e-03   7.3404990e-01   2.5114330e-04   9.9354651e-01   4.9361792e-10   9.9999997e-01   7.1829932e-14   1.0000000e+00   7.8797230e-11   9.9999999e-01   8.2020090e-01   1.6582813e-03   7.3096884e-01   1.7120748e-03   7.1121666e-01
   1.6750000e+01   1.8100628e-03   7.3585996e-01   2.4189982e-04   9.9378841e-01   5.4571828e-10   9.9999997e-01   9.0325127e-14   1.0000000e+00   8.1145414e-11   9.9999999e-01   8.2303355e-01   1.6496182e-03   7.3261846e-01   1.7046088e-03   7.1292127e-01
   1.6875000e+01   1.7980070e-03   7.3765797e-01   2.3299656e-04   9.9402141e-01   5.2764772e-10   9.9999997e-01   6.6459465e-14   1.0000000e+00   8.3700682e-11   9.9999999e-01   8.2583546e-01   1.6408609e-03   7.3425932e-01   1.6957923e-03   7.1461706e-01
   1.7000000e+01   1.7860313e-03   7.3944400e-01   2.2442098e-04   9.9424583e-01   5.9127551e-10   9.9999997e-01   7.6412069e-14   1.0000000e+00   8.6283941e-11   9.9999999e-01   8.2860697e-01   1.6323004e-03   7.3589162e-01   1.6882208e-03   7.1630528e-01
   1.7125000e+01   1.7741353e-03   7.4121813e-01   2.1616104e-04   9.9446199e-01   6.0033035e-10   9.9999997e-01   6.8178095e-14   1.0000000e+00   8.8700246e-11   9.9999999e-01   8.3134842e-01   1.6236944e-03   7.3751531e-01   1.6799733e-03   7.1798525e-01
   1.7250000e+01   1.7623183e-03   7.4298045e-01   2.0820511e-04   9.9467020e-01   6.2905467e-10   9.9999997e-01   7.3579833e-14   1.0000000e+00   9.0767808e-11   9.9999999e-01   8.3406011e-01   1.6151669e-03   7.3913048e-01   1.6722933e-03   7.1965755e-01
   1.7375000e+01   1.7505799e-03   7.4473103e-01   2.0054200e-04   9.9487074e-01   6.0793233e-10   9.9999997e-01   6.0964010e-14   1.0000000e+00   9.2347086e-11   9.9999999e-01   8.3674239e-01   1.6066224e-03   7.4073710e-01   1.6638797e-03   7.2132143e-01
   1.7500000e+01   1.7389196e-03   7.4646995e-01   1.9316093e-04   9.9506390e-01   6.0599690e-10   9.9999997e-01   6.7728340e-14   1.0000000e+00   9.3353030e-11   1.0000000e+00   8.3939556e-01   1.5981550e-03   7.4233526e-01   1.6563798e-03   7.2297781e-01
   1.7625000e+01   1.7273368e-03   7.4819729e-01   1.8605153e-04   9.9524995e-01   6.0548549e-10   9.9999997e-01   5.7025298e-14   1.0000000e+00   9.3760813e-11   1.0000000e+00   8.4201994e-01   1.5897394e-03   7.4392500e-01   1.6480473e-03   7.2462585e-01
   1.7750000e+01   1.7158311e-03   7.4991312e-01   1.7920380e-04   9.9542916e-01   6.9376730e-10   9.9999997e-01   6.5696862e-14   1.0000000e+00   9.3595086e-11   1.0000000e+00   8.4461584e-01   1.5814799e-03   7.4550648e-01   1.6407382e-03   7.2626659e-01
   1.7875000e+01   1.7044018e-03   7.5161752e-01   1.7260810e-04   9.9560176e-01   6.0498515e-10   9.9999997e-01   5.3238738e-14   1.0000000e+00   9.2918993e-11   1.0000000e+00   8.4718358e-01   1.5730546e-03   7.4707953e-01   1.6323164e-03   7.2789891e-01
   1.8000000e+01   1.6930486e-03   7.5331057e-01   1.6625515e-04   9.9576802e-01   5.9579596e-10   9.9999997e-01   6.6498400e-14   1.0000000e+00   9.1817095e-11   1.0000000e+00   8.4972345e-01   1.5647706e-03   7.4864430e-01   1.6253318e-03   7.2952424e-01
   1.8125000e+01   1.6817709e-03   7.5499234e-01   1.6013604e-04   9.9592816e-01   5.9725567e-10   9.9999997e-01   6.3929796e-14   1.0000000e+00   9.0382769e-11   1.0000000e+00   8.5223576e-01   1.5565477e-03   7.5020085e-01   1.6175363e-03   7.3114178e-01
   1.8250000e+01   1.6705682e-03   7.5666291e-01   1.5424214e-04   9.9608240e-01   5.5439229e-10   9.9999997e-01   5.8854477e-14   1.0000000e+00   8.8707475e-11   1.0000000e+00   8.5472081e-01   1.5483037e-03   7.5174915e-01   1.6096226e-03   7.3275140e-01
   1.8375000e+01   1.6594401e-03   7.5832235e-01   1.4856516e-04   9.9623096e-01   5.4703811e-10   9.9999997e-01   5.8661387e-14   1.0000000e+00   8.6873743e-11   1.0000000e+00   8.5717889e-01   1.5401568e-03   7.5328931e-01   1.6019744e-03   7.3435337e-01
   1.8500000e+01   1.6483859e-03   7.5997073e-01   1.4309714e-04   9.9637406e-01   5.3590059e-10   9.9999997e-01   5.5647790e-14   1.0000000e+00   8.4950850e-11   1.0000000e+00   8.5961030e-01   1.5320470e-03   7.5482136e-01   1.5941787e-03   7.3594755e-01
   1.8625000e+01   1.6374053e-03   7.6160814e-01   1.3783036e-04   9.9651189e-01   5.2727375e-10   9.9999997e-01   5.6219083e-14   1.0000000e+00   8.2995360e-11   1.0000000e+00   8.6201532e-01   1.5239843e-03   7.5634534e-01   1.5866129e-03   7.3753417e-01
   1.8750000e+01   1.6264978e-03   7.6323464e-01   1.3275744e-04   9.9664465e-01   5.2122638e-10   9.9999998e-01   6.0067326e-14   1.0000000e+00   8.1050059e-11   1.0000000e+00   8.6439424e-01   1.5159685e-03   7.5786131e-01   1.5792494e-03   7.3911342e-01
   1.8875000e+01   1.6156628e-03   7.6485030e-01   1.2787122e-04   9.9677252e-01   4.9984066e-10   9.9999998e-01   5.4065323e-14   1.0000000e+00   7.9145788e-11   1.0000000e+00   8.6674734e-01   1.5079659e-03   7.5936928e-01   1.5713221e-03   7.4068474e-01
   1.9000000e+01   1.6048999e-03   7.6645520e-01   1.2316485e-04   9.9689568e-01   5.1061848e-10   9.9999998e-01   6.2162591e-14   1.0000000e+00   7.7303798e-11   1.0000000e+00   8.6907491e-01   1.5000652e-03   7.6086934e-01   1.5642438e-03   7.4224898e-01
   1.9125000e+01   1.5942087e-03   7.6804941e-01   1.1863169e-04   9.9701432e-01   4.8792809e-10   9.9999998e-01   5.7550328e-14   1.0000000e+00   7.5536782e-11   1.0000000e+00   8.7137722e-01   1.4921419e-03   7.6236148e-01   1.5564591e-03   7.4380544e-01
   1.9250000e+01   1.5835885e-03   7.6963300e-01   1.1426538e-04   9.9712858e-01   4.7472932e-10   9.9999998e-01   5.8642862e-14   1.0000000e+00   7.3851578e-11   1.0000000e+00   8.7365454e-01   1.4842763e-03   7.6384576e-01   1.5490124e-03   7.4535445e-01
   1.9375000e+01   1.5730391e-03   7.7120604e-01   1.1005978e-04   9.9723864e-01   4.6047636e-10   9.9999998e-01   6.3899145e-14   1.0000000e+00   7.2250362e-11   1.0000000e+00   8.7590715e-01   1.4764478e-03   7.6532221e-01   1.5418029e-03   7.4689626e-01
   1.9500000e+01   1.5625598e-03   7.7276860e-01   1.0600897e-04   9.9734465e-01   4.5837740e-10   9.9999998e-01   6.5920202e-14   1.0000000e+00   7.0732433e-11   1.0000000e+00   8.7813530e-01   1.4686862e-03   7.6679089e-01   1.5344405e-03   7.4843070e-01
   1.9625000e+01   1.5521503e-03   7.7432075e-01   1.0210724e-04   9.9744676e-01   4.3967998e-10   9.9999998e-01   7.5485145e-14   1.0000000e+00   6.9293717e-11   1.0000000e+00   8.8033928e-01   1.4609261e-03   7.6825182e-01   1.5273928e-03   7.4995809e-01
   1.9750000e+01   1.5418101e-03   7.7586256e-01   9.8349128e-05   9.9754511e-01   4.4564803e-10   9.9999998e-01   6.3016981e-14   1.0000000e+00   6.7930307e-11   1.0000000e+00   8.8251934e-01   1.4532640e-03   7.6970508e-01   1.5195049e-03   7.5147759e-01
   1.9875000e+01   1.5315386e-03   7.7739410e-01   9.4729331e-05   9.9763983e-01   4.2968917e-10   9.9999998e-01   7.9906867e-14   1.0000000e+00   6.6636280e-11   1.0000000e+00   8.8467573e-01   1.4455888e-03   7.7115067e-01   1.5128051e-03   7.5299040e-01
   2.0000000e+01   1.5213356e-03   7.7891543e-01   9.1242763e-05   9.9773108e-01   4.0294280e-10   9.9999998e-01   7.4974831e-14   1.0000000e+00   6.5406531e-11   1.0000000e+00   8.8680872e-01   1.4379209e-03   7.7258859e-01   1.5053554e-03   7.5449575e-01
   2.0125000e+01   1.5112004e-03   7.8042663e-01   8.7884520e-05   9.9781896e-01   4.0510457e-10   9.9999998e-01   8.0178821e-14   1.0000000e+00   6.4234864e-11   1.0000000e+00   8.8891857e-01   1.4303702e-03   7.7401896e-01   1.4982722e-03   7.5599403e-01
   2.0250000e+01   1.5011327e-03   7.8192776e-01   8.4649879e-05   9.9790361e-01   4.0168533e-10   9.9999998e-01   9.0904424e-14   1.0000000e+00   6.3116399e-11   1.0000000e+00   8.9100551e-01   1.4228432e-03   7.7544181e-01   1.4913477e-03   7.5748537e-01
   2.0375000e+01   1.4911320e-03   7.8341890e-01   8.1534291e-05   9.9798515e-01   3.9612234e-10   9.9999998e-01   8.6074469e-14   1.0000000e+00   6.2045907e-11   1.0000000e+00   8.9306980e-01   1.4153491e-03   7.7685716e-01   1.4840865e-03   7.5896946e-01
   2.0500000e+01   1.4811979e-03   7.8490009e-01   7.8533374e-05   9.9806368e-01   3.9411516e-10   9.9999998e-01   8.0642592e-14   1.0000000e+00   6.1018755e-11   1.0000000e+00   8.9511168e-01   1.4079041e-03   7.7826506e-01   1.4768459e-03   7.6044631e-01
   2.0625000e+01   1.4713299e-03   7.8637142e-01   7.5642907e-05   9.9813932e-01   3.9152537e-10   9.9999998e-01   9.5083023e-14   1.0000000e+00   6.0031131e-11   1.0000000e+00   8.9713141e-01   1.4004964e-03   7.7966556e-01   1.4701348e-03   7.6191644e-01
   2.0750000e+01   1.4615276e-03   7.8783295e-01   7.2858826e-05   9.9821218e-01   3.6998508e-10   9.9999998e-01   7.6649618e-14   1.0000000e+00   5.9079205e-11   1.0000000e+00   8.9912921e-01   1.3930685e-03   7.8105863e-01   1.4626739e-03   7.6337912e-01
   2.0875000e+01   1.4517905e-03   7.8928474e-01   7.0177215e-05   9.9828236e-01   3.6594269e-10   9.9999998e-01   8.7682172e-14   1.0000000e+00   5.8159880e-11   1.0000000e+00   9.0110533e-01   1.3857325e-03   7.8244436e-01   1.4560056e-03   7.6483512e-01
   2.1000000e+01   1.4421183e-03   7.9072686e-01   6.7594301e-05   9.9834995e-01   3.6739529e-10   9.9999998e-01   8.9129445e-14   1.0000000e+00   5.7270442e-11   1.0000000e+00   9.0305999e-01   1.3784531e-03   7.8382281e-01   1.4491175e-03   7.6628424e-01
   2.1125000e+01   1.4325104e-03   7.9215937e-01   6.5106454e-05   9.9841506e-01   3.4585268e-10   9.9999998e-01   8.4153170e-14   1.0000000e+00   5.6408459e-11   1.0000000e+00   9.0499345e-01   1.3711324e-03   7.8519394e-01   1.4421189e-03   7.6772636e-01
   2.1250000e+01   1.4229665e-03   7.9358234e-01   6.2710173e-05   9.9847777e-01   3.3956091e-10   9.9999998e-01   8.3493414e-14   1.0000000e+00   5.5571805e-11   1.0000000e+00   9.0690591e-01   1.3639013e-03   7.8655784e-01   1.4352598e-03   7.6916162e-01
   2.1375000e+01   1.4134862e-03   7.9499582e-01   6.0402088e-05   9.9853817e-01   3.5208016e-10   9.9999998e-01   8.3233269e-14   1.0000000e+00   5.4759029e-11   1.0000000e+00   9.0879762e-01   1.3567770e-03   7.8791462e-01   1.4284475e-03   7.7059006e-01
   2.1500000e+01   1.4040689e-03   7.9639989e-01   5.8178954e-05   9.9859635e-01   3.3904127e-10   9.9999998e-01   8.3168471e-14   1.0000000e+00   5.3968426e-11   1.0000000e+00   9.1066879e-01   1.3495973e-03   7.8926422e-01   1.4216753e-03   7.7201174e-01
   2.1625000e+01   1.3947144e-03   7.9779461e-01   5.6037644e-05   9.9865239e-01   3.3168254e-10   9.9999998e-01   8.1216294e-14   1.0000000e+00   5.3198876e-11   1.0000000e+00   9.1251966e-01   1.3424744e-03   7.9060669e-01   1.4148887e-03   7.7342663e-01
   2.1750000e+01   1.3854222e-03   7.9918003e-01   5.3975146e-05   9.9870636e-01   3.2053267e-10   9.9999998e-01   7.8382413e-14   1.0000000e+00   5.2449168e-11   1.0000000e+00   9.1435043e-01   1.3353722e-03   7.9194207e-01   1.4081086e-03   7.7483474e-01
   2.1875000e+01   1.3761918e-03   8.0055622e-01   5.1988559e-05   9.9875835e-01   3.2241074e-10   9.9999999e-01   7.8468124e-14   1.0000000e+00   5.1718472e-11   1.0000000e+00   9.1616133e-01   1.3283599e-03   7.9327043e-01   1.4014403e-03   7.7623618e-01
   2.2000000e+01   1.3670228e-03   8.0192324e-01   5.0075090e-05   9.9880843e-01   3.2125873e-10   9.9999999e-01   7.7688393e-14   1.0000000e+00   5.1005965e-11   1.0000000e+00   9.1795257e-01   1.3213720e-03   7.9459180e-01   1.3947793e-03   7.7763096e-01
   2.2125000e+01   1.3579150e-03   8.0328116e-01   4.8232047e-05   9.9885666e-01   3.1508970e-10   9.9999999e-01   7.0081825e-14   1.0000000e+00   5.0310918e-11   1.0000000e+00   9.1972437e-01   1.3143998e-03   7.9590620e-01   1.3879333e-03   7.7901889e-01
   2.2250000e+01   1.3488678e-03   8.0463003e-01   4.6456839e-05   9.9890312e-01   3.0638481e-10   9.9999999e-01   6.4471351e-14   1.0000000e+00   4.9632736e-11   1.0000000e+00   9.2147694e-01   1.3074522e-03   7.9721365e-01   1.3811465e-03   7.8040004e-01
   2.2375000e+01   1.3398808e-03   8.0596991e-01   4.4746968e-05   9.9894786e-01   2.9750094e-10   9.9999999e-01   7.1299486e-14   1.0000000e+00   4.8970850e-11   1.0000000e+00   9.2321049e-01   1.3005382e-03   7.9851419e-01   1.3748516e-03   7.8177489e-01
   2.2500000e+01   1.3309537e-03   8.0730086e-01   4.3100029e-05   9.9899096e-01   3.0202180e-10   9.9999999e-01   6.8888272e-14   1.0000000e+00   4.8324810e-11   1.0000000e+00   9.2492521e-01   1.2937221e-03   7.9980791e-01   1.3682527e-03   7.8314314e-01
   2.2625000e+01   1.3220862e-03   8.0862295e-01   4.1513708e-05   9.9903248e-01   2.9592717e-10   9.9999999e-01   6.4609312e-14   1.0000000e+00   4.7694118e-11   1.0000000e+00   9.2662132e-01   1.2868929e-03   8.0109480e-01   1.3616059e-03   7.8450475e-01
   2.2750000e+01   1.3132777e-03   8.0993623e-01   3.9985772e-05   9.9907246e-01   2.9214942e-10   9.9999999e-01   6.6599994e-14   1.0000000e+00   4.7078320e-11   1.0000000e+00   9.2829903e-01   1.2801098e-03   8.0237491e-01   1.3552271e-03   7.8585997e-01
   2.2875000e+01   1.3045281e-03   8.1124075e-01   3.8514072e-05   9.9911098e-01   2.8721808e-10   9.9999999e-01   6.6246046e-14   1.0000000e+00   4.6476978e-11   1.0000000e+00   9.2995852e-01   1.2733564e-03   8.0364827e-01   1.3487874e-03   7.8720876e-01
   2.3000000e+01   1.2958369e-03   8.1253659e-01   3.7096539e-05   9.9914807e-01   2.8756553e-10   9.9999999e-01   6.5847630e-14   1.0000000e+00   4.5889775e-11   1.0000000e+00   9.3159999e-01   1.2666643e-03   8.0491493e-01   1.3423759e-03   7.8855114e-01
   2.3125000e+01   1.2872039e-03   8.1382379e-01   3.5731179e-05   9.9918380e-01   2.8633902e-10   9.9999999e-01   6.3467353e-14   1.0000000e+00   4.5316266e-11   1.0000000e+00   9.3322365e-01   1.2600000e-03   8.0617493e-01   1.3359160e-03   7.8988705e-01
   2.3250000e+01   1.2786288e-03   8.1510242e-01   3.4416073e-05   9.9921822e-01   2.7614570e-10   9.9999999e-01   5.7704833e-14   1.0000000e+00   4.4756210e-11   1.0000000e+00   9.3482968e-01   1.2533253e-03   8.0742826e-01   1.3293233e-03   7.9121638e-01
   2.3375000e+01   1.2701115e-03   8.1637253e-01   3.3149369e-05   9.9925137e-01   2.7270842e-10   9.9999999e-01   5.8574116e-14   1.0000000e+00   4.4209071e-11   1.0000000e+00   9.3641828e-01   1.2467199e-03   8.0867498e-01   1.3230602e-03   7.9253944e-01
   2.3500000e+01   1.2616520e-03   8.1763419e-01   3.1929287e-05   9.9928330e-01   2.6874800e-10   9.9999999e-01   5.9939989e-14   1.0000000e+00   4.3674687e-11   1.0000000e+00   9.3798963e-01   1.2401469e-03   8.0991512e-01   1.3168485e-03   7.9385629e-01
   2.3625000e+01   1.2532504e-03   8.1888744e-01   3.0754111e-05   9.9931405e-01   2.6117661e-10   9.9999999e-01   5.8058880e-14   1.0000000e+00   4.3152487e-11   1.0000000e+00   9.3954392e-01   1.2335888e-03   8.1114871e-01   1.3105177e-03   7.9516680e-01
   2.3750000e+01   1.2449069e-03   8.2013234e-01   2.9622188e-05   9.9934368e-01   2.6453131e-10   9.9999999e-01   6.0466193e-14   1.0000000e+00   4.2642224e-11   1.0000000e+00   9.4108134e-01   1.2271290e-03   8.1237584e-01   1.3044155e-03   7.9647122e-01
   2.3875000e+01   1.2366223e-03   8.2136897e-01   2.8531926e-05   9.9937221e-01   2.5919666e-10   9.9999999e-01   5.5727381e-14   1.0000000e+00   4.2143621e-11   1.0000000e+00   9.4260208e-01   1.2206568e-03   8.1359650e-01   1.2980119e-03   7.9776923e-01
   2.4000000e+01   1.2283975e-03   8.2259736e-01   2.7481792e-05   9.9939969e-01   2.6146341e-10   9.9999999e-01   5.9501451e-14   1.0000000e+00   4.1656125e-11   1.0000000e+00   9.4410630e-01   1.2142667e-03   8.1481077e-01   1.2920474e-03   7.9906128e-01
   2.4125000e+01   1.2202341e-03   8.2381760e-01   2.6470309e-05   9.9942616e-01   2.5216886e-10   9.9999999e-01   5.2836171e-14   1.0000000e+00   4.1179408e-11   1.0000000e+00   9.4559419e-01   1.2078491e-03   8.1601862e-01   1.2856037e-03   8.0034688e-01
   2.4250000e+01   1.2121346e-03   8.2502973e-01   2.5496054e-05   9.9945166e-01   2.4913593e-10   9.9999999e-01   5.6898850e-14   1.0000000e+00   4.0713159e-11   1.0000000e+00   9.4706593e-01   1.2015106e-03   8.1722013e-01   1.2797467e-03   8.0162663e-01
   2.4375000e+01   1.2041023e-03   8.2623383e-01   2.4557657e-05   9.9947621e-01   2.4858650e-10   9.9999999e-01   5.6045492e-14   1.0000000e+00   4.0256849e-11   1.0000000e+00   9.4852170e-01   1.1952337e-03   8.1841536e-01   1.2736777e-03   8.0290031e-01
   2.4500000e+01   1.1961419e-03   8.2742998e-01   2.3653798e-05   9.9949987e-01   2.4193768e-10   9.9999999e-01   5.3397486e-14   1.0000000e+00   3.9810032e-11   1.0000000e+00   9.4996166e-01   1.1889696e-03   8.1960433e-01   1.2675614e-03   8.0416787e-01
   2.4625000e+01   1.1882603e-03   8.2861824e-01   2.2783206e-05   9.9952265e-01   2.4326070e-10   9.9999999e-01   5.4751452e-14   1.0000000e+00   3.9372313e-11   1.0000000e+00   9.5138599e-01   1.1828145e-03   8.2078714e-01   1.2617106e-03   8.0542958e-01
   2.4750000e+01   1.1804662e-03   8.2979870e-01   2.1944657e-05   9.9954459e-01   2.3503595e-10   9.9999999e-01   5.2897778e-14   1.0000000e+00   3.8942994e-11   1.0000000e+00   9.5279486e-01   1.1766642e-03   8.2196381e-01   1.2557550e-03   8.0668533e-01
   2.4875000e+01   1.1727720e-03   8.3097147e-01   2.1136971e-05   9.9956573e-01   2.3181095e-10   9.9999999e-01   4.9982194e-14   1.0000000e+00   3.8521693e-11   1.0000000e+00   9.5418843e-01   1.1706262e-03   8.2313443e-01   1.2498084e-03   8.0793514e-01
   2.5000000e+01   1.1651936e-03   8.3213667e-01   2.0359012e-05   9.9958609e-01   2.3333589e-10   9.9999999e-01   5.1679051e-14   1.0000000e+00   3.8107699e-11   1.0000000e+00   9.5556687e-01   1.1647175e-03   8.2429915e-01   1.2442287e-03   8.0917937e-01
   2.5125000e+01   1.1577523e-03   8.3329442e-01   1.9609687e-05   9.9960570e-01   2.3279187e-10   9.9999999e-01   5.2344153e-14   1.0000000e+00   3.7700394e-11   1.0000000e+00   9.5693035e-01   1.1589127e-03   8.2545806e-01   1.2387059e-03   8.1041808e-01
   2.5250000e+01   1.1504758e-03   8.3444490e-01   1.8887941e-05   9.9962459e-01   2.2601415e-10   9.9999999e-01   4.8640708e-14   1.0000000e+00   3.7299179e-11   1.0000000e+00   9.5827903e-01   1.1532106e-03   8.2661128e-01   1.2330763e-03   8.1165115e-01
   2.5375000e+01   1.1433997e-03   8.3558830e-01   1.8192759e-05   9.9964278e-01   2.2208228e-10   9.9999999e-01   4.8763719e-14   1.0000000e+00   3.6903335e-11   1.0000000e+00   9.5961306e-01   1.1477105e-03   8.2775899e-01   1.2278655e-03   8.1287902e-01
   2.5500000e+01   1.1365700e-03   8.3672487e-01   1.7523164e-05   9.9966030e-01   2.2183533e-10   9.9999999e-01   4.8963084e-14   1.0000000e+00   3.6512147e-11   1.0000000e+00   9.6093262e-01   1.1424673e-03   8.2890145e-01   1.2228997e-03   8.1410192e-01
   2.5625000e+01   1.1300445e-03   8.3785491e-01   1.6878214e-05   9.9967718e-01   2.1940437e-10   9.9999999e-01   4.9310975e-14   1.0000000e+00   3.6125024e-11   1.0000000e+00   9.6223784e-01   1.1374972e-03   8.3003895e-01   1.2182475e-03   8.1532017e-01
   2.5750000e+01   1.1238964e-03   8.3897881e-01   1.6257002e-05   9.9969344e-01   2.1738058e-10   9.9999999e-01   4.7964631e-14   1.0000000e+00   3.5741188e-11   1.0000000e+00   9.6352890e-01   1.1328942e-03   8.3117184e-01   1.2138743e-03   8.1653404e-01
   2.5875000e+01   1.1182171e-03   8.4009702e-01   1.5658653e-05   9.9970910e-01   2.1558070e-10   9.9999999e-01   4.5741281e-14   1.0000000e+00   3.5360161e-11   1.0000000e+00   9.6480594e-01   1.1287510e-03   8.3230060e-01   1.2099224e-03   8.1774396e-01
   2.6000000e+01   1.1131200e-03   8.4121014e-01   1.5082327e-05   9.9972418e-01   2.0814823e-10   9.9999999e-01   4.5107721e-14   1.0000000e+00   3.4981424e-11   1.0000000e+00   9.6606912e-01   1.1251368e-03   8.3342573e-01   1.2066883e-03   8.1895065e-01
   2.6125000e+01   1.1087450e-03   8.4231889e-01   1.4527213e-05   9.9973871e-01   2.0875300e-10   9.9999999e-01   4.5540157e-14   1.0000000e+00   3.4604625e-11   1.0000000e+00   9.6731858e-01   1.1223063e-03   8.3454804e-01   1.2042987e-03   8.2015495e-01
   2.6250000e+01   1.1052632e-03   8.4342415e-01   1.3992531e-05   9.9975270e-01   2.0794515e-10   9.9999999e-01   4.6071963e-14   1.0000000e+00   3.4229669e-11   1.0000000e+00   9.6855448e-01   1.1203597e-03   8.3566840e-01   1.2028741e-03   8.2135782e-01
   2.6375000e+01   1.1028837e-03   8.4452704e-01   1.3477528e-05   9.9976618e-01   2.0670832e-10   9.9999999e-01   4.5145991e-14   1.0000000e+00   3.3856653e-11   1.0000000e+00   9.6977697e-01   1.1195207e-03   8.3678792e-01   1.2025387e-03   8.2256036e-01
   2.6500000e+01   1.1018599e-03   8.4562890e-01   1.2981479e-05   9.9977916e-01   2.0256083e-10   9.9999999e-01   4.4883828e-14   1.0000000e+00   3.3485916e-11   1.0000000e+00   9.7098618e-01   1.1200304e-03   8.3790795e-01   1.2037260e-03   8.2376409e-01
   2.6625000e+01   1.1024988e-03   8.4673139e-01   1.2503688e-05   9.9979166e-01   1.9957279e-10   9.9999999e-01   4.4040930e-14   1.0000000e+00   3.3118330e-11   1.0000000e+00   9.7218226e-01   1.1222411e-03   8.3903019e-01   1.2066897e-03   8.2497078e-01
   2.6750000e+01   1.1051711e-03   8.4783657e-01   1.2043483e-05   9.9980371e-01   1.9772416e-10   9.9999999e-01   4.3558822e-14   1.0000000e+00   3.2755031e-11   1.0000000e+00   9.7336535e-01   1.1265385e-03   8.4015673e-01   1.2119165e-03   8.2618269e-01
   2.6875000e+01   1.1103247e-03   8.4894689e-01   1.1600216e-05   9.9981531e-01   1.9479041e-10   1.0000000e+00   4.2036242e-14   1.0000000e+00   3.2397737e-11   1.0000000e+00   9.7453561e-01   1.1333678e-03   8.4129010e-01   1.2197981e-03   8.2740249e-01
   2.7000000e+01   1.1185007e-03   8.5006539e-01   1.1173263e-05   9.9982648e-01   1.9197319e-10   1.0000000e+00   4.2521800e-14   1.0000000e+00   3.2048720e-11   1.0000000e+00   9.7569315e-01   1.1433037e-03   8.4243340e-01   1.2311975e-03   8.2863369e-01
   2.7125000e+01   1.1303555e-03   8.5119575e-01   1.0762024e-05   9.9983724e-01   1.9076801e-10   1.0000000e+00   4.1954674e-14   1.0000000e+00   3.1710832e-11   1.0000000e+00   9.7683814e-01   1.1570461e-03   8.4359045e-01   1.2466038e-03   8.2988029e-01
   2.7250000e+01   1.1466883e-03   8.5234243e-01   1.0365922e-05   9.9984761e-01   1.8842221e-10   1.0000000e+00   4.1414955e-14   1.0000000e+00   3.1387546e-11   1.0000000e+00   9.7797068e-01   1.1754024e-03   8.4476585e-01   1.2670121e-03   8.3114731e-01
   2.7375000e+01   1.1684790e-03   8.5351091e-01   9.9843981e-06   9.9985759e-01   1.8575233e-10   1.0000000e+00   4.0744115e-14   1.0000000e+00   3.1083128e-11   1.0000000e+00   9.7909094e-01   1.1994050e-03   8.4596525e-01   1.2935198e-03   8.3244083e-01
   2.7500000e+01   1.1969382e-03   8.5470785e-01   9.6169165e-06   9.9986721e-01   1.8348926e-10   1.0000000e+00   4.0108450e-14   1.0000000e+00   3.0802497e-11   1.0000000e+00   9.8019903e-01   1.2303292e-03   8.4719558e-01   1.3275178e-03   8.3376834e-01
   2.7625000e+01   1.2335761e-03   8.5594143e-01   9.2629603e-06   9.9987647e-01   1.8236965e-10   1.0000000e+00   3.9714464e-14   1.0000000e+00   3.0551403e-11   1.0000000e+00   9.8129509e-01   1.2697673e-03   8.4846535e-01   1.3707475e-03   8.3513909e-01
   2.7750000e+01   1.2802973e-03   8.5722173e-01   8.9220316e-06   9.9988539e-01   1.8083047e-10   1.0000000e+00   3.6245107e-14   1.0000000e+00   3.0336284e-11   1.0000000e+00   9.8237925e-01   1.3196993e-03   8.4978505e-01   1.4249796e-03   8.3656407e-01
   2.7875000e+01   1.3395331e-03   8.5856126e-01   8.5936510e-06   9.9989399e-01   1.7943302e-10   1.0000000e+00   3.9266537e-14   1.0000000e+00   3.0164514e-11   1.0000000e+00   9.8345164e-01   1.3826841e-03   8.5116773e-01   1.4941599e-03   8.3805823e-01
   2.8000000e+01   1.4144273e-03   8.5997569e-01   8.2773567e-06   9.9990227e-01   1.7933834e-10   1.0000000e+00   3.9156139e-14   1.0000000e+00   3.0044246e-11   1.0000000e+00   9.8451239e-01   1.4620420e-03   8.5262978e-01   1.5807054e-03   8.3963894e-01
   2.8125000e+01   1.5091018e-03   8.6148479e-01   7.9727038e-06   9.9991024e-01   1.7916370e-10   1.0000000e+00   3.9020825e-14   1.0000000e+00   2.9984478e-11   1.0000000e+00   9.8556162e-01   1.5620881e-03   8.5419186e-01   1.6897088e-03   8.4132864e-01
   2.8250000e+01   1.6290388e-03   8.6311383e-01   7.6792638e-06   9.9991792e-01   1.7985777e-10   1.0000000e+00   3.9098750e-14   1.0000000e+00   2.9995199e-11   1.0000000e+00   9.8659947e-01   1.6886050e-03   8.5588047e-01   1.8274772e-03   8.4315612e-01
   2.8375000e+01   1.7816396e-03   8.6489547e-01   7.3966240e-06   9.9992531e-01   1.7922895e-10   1.0000000e+00   3.9006922e-14   1.0000000e+00   3.0087370e-11   1.0000000e+00   9.8762604e-01   1.8493467e-03   8.5772982e-01   2.0024328e-03   8.4515855e-01
   2.8500000e+01   1.9770533e-03   8.6687252e-01   7.1243869e-06   9.9993244e-01   1.8073653e-10   1.0000000e+00   3.9336532e-14   1.0000000e+00   3.0273066e-11   1.0000000e+00   9.8864147e-01   2.0550646e-03   8.5978488e-01   2.2263038e-03   8.4738486e-01
   2.8625000e+01   2.2294229e-03   8.6910194e-01   6.8621697e-06   9.9993930e-01   1.8249383e-10   1.0000000e+00   3.9718079e-14   1.0000000e+00   3.0565674e-11   1.0000000e+00   9.8964587e-01   2.3206331e-03   8.6210551e-01   2.5152628e-03   8.4990012e-01
   2.8750000e+01   2.5587924e-03   8.7166073e-01   6.6096036e-06   9.9994591e-01   1.8509518e-10   1.0000000e+00   3.9999940e-14   1.0000000e+00   3.0980115e-11   1.0000000e+00   9.9063937e-01   2.6672053e-03   8.6477272e-01   2.8922928e-03   8.5279241e-01
   2.8875000e+01   2.9940750e-03   8.7465481e-01   6.3663333e-06   9.9995228e-01   1.8705591e-10   1.0000000e+00   4.0818052e-14   1.0000000e+00   3.1533039e-11   1.0000000e+00   9.9162208e-01   3.1252558e-03   8.6789797e-01   3.3907678e-03   8.5618318e-01
   2.9000000e+01   3.5777586e-03   8.7823257e-01   6.1320167e-06   9.9995841e-01   1.9094797e-10   1.0000000e+00   4.1650632e-14   1.0000000e+00   3.2243519e-11   1.0000000e+00   9.9259412e-01   3.7397244e-03   8.7163770e-01   4.0594620e-03   8.6024264e-01
   2.9125000e+01   4.3735139e-03   8.8260608e-01   5.9063242e-06   9.9996431e-01   1.9654291e-10   1.0000000e+00   4.2640294e-14   1.0000000e+00   3.3133387e-11   1.0000000e+00   9.9355561e-01   4.5779091e-03   8.7621561e-01   4.9717359e-03   8.6521438e-01
   2.9250000e+01   5.4787485e-03   8.8808483e-01   5.6889385e-06   9.9997000e-01   2.0283231e-10   1.0000000e+00   4.3943386e-14   1.0000000e+00   3.4228148e-11   1.0000000e+00   9.9450666e-01   5.7428068e-03   8.8195841e-01   6.2399465e-03   8.7145433e-01
   2.9375000e+01   7.0457779e-03   8.9513061e-01   5.4795538e-06   9.9997548e-01   2.0842229e-10   1.0000000e+00   4.5422860e-14   1.0000000e+00   3.5558050e-11   1.0000000e+00   9.9544738e-01   7.3955662e-03   8.8935398e-01   8.0398431e-03   8.7949417e-01
   2.9500000e+01   9.3183481e-03   9.0444896e-01   5.2778757e-06   9.9998076e-01   2.2045326e-10   1.0000000e+00   4.7544436e-14   1.0000000e+00   3.7159363e-11   1.0000000e+00   9.9637789e-01   9.7948162e-03   8.9914880e-01   1.0653310e-02   8.9014748e-01
   2.9625000e+01   1.2696167e-02   9.1714512e-01   5.0836204e-06   9.9998584e-01   2.2843700e-10   1.0000000e+00   4.9533072e-14   1.0000000e+00   3.9076334e-11   1.0000000e+00   9.9729830e-01   1.3363738e-02   9.1251254e-01   1.4542312e-02   9.0468979e-01
   2.9750000e+01   1.7851827e-02   9.3499695e-01   4.8965148e-06   9.9999074e-01   2.4329289e-10   1.0000000e+00   5.2482889e-14   1.0000000e+00   4.1363888e-11   1.0000000e+00   9.9820872e-01   1.8816933e-02   9.3132947e-01   2.0486614e-02   9.2517641e-01
   2.9875000e+01   2.5948289e-02   9.6094524e-01   4.7162957e-06   9.9999546e-01   2.5905884e-10   1.0000000e+00   5.5753513e-14   1.0000000e+00   4.4091172e-11   1.0000000e+00   9.9910925e-01   2.7389336e-02   9.5871880e-01   2.9834499e-02   9.5501091e-01
   3.0000000e+01   3.9054760e-02   1.0000000e+00   4.5427097e-06   1.0000000e+00   2.7723595e-10   1.0000000e+00   5.9686147e-14   1.0000000e+00   4.7346684e-11   1.0000000e+00   1.0000000e+00   4.1281195e-02   1.0000000e+00   4.4989095e-02   1.0000000e+00


==> Figs/Scalars_MultiAntennaSetup.dat <==
   1.5739154e-05   1.0153718e-02   4.9926930e-05   1.6074723e-01   1.1330284e-04   3.8325671e-01   6.9315999e-01   5.1783344e+00


==> Figs/Scalars_SingleAntennaSetup.dat <==
   3.5153231e-04   2.8293743e-07   9.6867143e-04   6.4624515e-02   1.8297791e-03   8.0953601e-01   1.1112478e-01   6.1780236e+00


==> Figs/SingleAntennaSetup_lambda_0.3.dat <==
   0.0000000e+00   3.3333333e+00   1.7983345e-01   1.7983872e-01   0.0000000e+00   6.5915955e-25   0.0000000e+00   0.0000000e+00   1.7983345e-01   1.7983872e-01   0.0000000e+00
   1.2500000e-01   1.6935913e-01   9.5350943e-03   1.5320794e-02   0.0000000e+00   7.8675585e-03   1.0260732e-02   0.0000000e+00   1.7402653e-02   2.5581526e-02   0.0000000e+00
   2.5000000e-01   1.0028229e-01   5.3747468e-03   8.9063848e-03   0.0000000e+00   7.2568785e-03   1.0821321e-02   0.0000000e+00   1.2631625e-02   1.9727706e-02   0.0000000e+00
   3.7500000e-01   6.9448116e-02   3.5637068e-03   6.0327267e-03   0.0000000e+00   6.7310442e-03   1.0199147e-02   0.0000000e+00   1.0294751e-02   1.6231874e-02   0.0000000e+00
   5.0000000e-01   5.1851452e-02   2.6009202e-03   4.5037154e-03   0.0000000e+00   6.3505113e-03   9.8509886e-03   0.0000000e+00   8.9514315e-03   1.4354704e-02   0.0000000e+00
   6.2500000e-01   4.0483434e-02   1.9487369e-03   3.3730779e-03   0.0000000e+00   6.0024280e-03   9.9146097e-03   0.0000000e+00   7.9511649e-03   1.3287688e-02   0.0000000e+00
   7.5000000e-01   3.2561020e-02   1.5292556e-03   2.6946043e-03   0.0000000e+00   5.7131919e-03   1.0408110e-02   0.0000000e+00   7.2424475e-03   1.3102714e-02   0.0000000e+00
   8.7500000e-01   2.6756027e-02   1.2741538e-03   2.2737135e-03   0.0000000e+00   5.4774442e-03   8.7959808e-03   0.0000000e+00   6.7515980e-03   1.1069694e-02   0.0000000e+00
   1.0000000e+00   2.2351401e-02   1.0248327e-03   1.8250197e-03   0.0000000e+00   5.1949781e-03   9.9624199e-03   0.0000000e+00   6.2198109e-03   1.1787440e-02   0.0000000e+00
   1.1250000e+00   1.8922864e-02   8.8376099e-04   1.3831039e-03   0.0000000e+00   4.9653032e-03   1.8653791e-02   0.0000000e+00   5.8490641e-03   2.0036895e-02   0.0000000e+00
   1.2500000e+00   1.6201199e-02   7.2914539e-04   1.2460773e-03   0.0000000e+00   4.7928126e-03   8.8486466e-03   0.0000000e+00   5.5219580e-03   1.0094724e-02   0.0000000e+00
   1.3750000e+00   1.4006276e-02   5.8058036e-04   1.1215840e-03   0.0000000e+00   4.6064430e-03   8.7668989e-03   0.0000000e+00   5.1870234e-03   9.8884829e-03   0.0000000e+00
   1.5000000e+00   1.2212625e-02   5.0730244e-04   9.4777949e-04   0.0000000e+00   4.4622942e-03   8.3150845e-03   0.0000000e+00   4.9695967e-03   9.2628640e-03   0.0000000e+00
   1.6250000e+00   1.0730126e-02   4.5699349e-04   8.2275195e-04   0.0000000e+00   4.2970058e-03   7.7419222e-03   0.0000000e+00   4.7539992e-03   8.5646742e-03   0.0000000e+00
   1.7500000e+00   9.4924730e-03   3.8122939e-04   7.1811902e-04   0.0000000e+00   4.1154164e-03   8.0706912e-03   0.0000000e+00   4.4966458e-03   8.7888102e-03   0.0000000e+00
   1.8750000e+00   8.4499308e-03   3.2539705e-04   5.9517095e-04   0.0000000e+00   3.9550089e-03   6.9955996e-03   0.0000000e+00   4.2804059e-03   7.5907706e-03   0.0000000e+00
   2.0000000e+00   7.5645944e-03   3.2163233e-04   5.4073276e-04   0.0000000e+00   3.8724978e-03   7.4138479e-03   0.0000000e+00   4.1941301e-03   7.9545807e-03   0.0000000e+00
   2.1250000e+00   6.8071778e-03   2.5324085e-04   4.2541836e-04   0.0000000e+00   3.7411099e-03   7.5780043e-03   0.0000000e+00   3.9943508e-03   8.0034227e-03   0.0000000e+00
   2.2500000e+00   6.1547847e-03   2.4035894e-04   3.8632685e-04   0.0000000e+00   3.5926421e-03   7.4602258e-03   0.0000000e+00   3.8330010e-03   7.8465527e-03   0.0000000e+00
   2.3750000e+00   5.5893237e-03   2.1446480e-04   3.8842819e-04   0.0000000e+00   3.5180229e-03   6.9719792e-03   0.0000000e+00   3.7324877e-03   7.3604074e-03   0.0000000e+00
   2.5000000e+00   5.0963632e-03   1.9261380e-04   3.2717343e-04   0.0000000e+00   3.3751489e-03   7.6897259e-03   0.0000000e+00   3.5677627e-03   8.0168994e-03   0.0000000e+00
   2.6250000e+00   4.6642900e-03   1.7605698e-04   2.7785280e-04   0.0000000e+00   3.2686181e-03   6.2909709e-03   0.0000000e+00   3.4446751e-03   6.5688237e-03   0.0000000e+00
   2.7500000e+00   4.2836833e-03   1.4880950e-04   2.6119774e-04   0.0000000e+00   3.1529360e-03   6.5218549e-03   0.0000000e+00   3.3017455e-03   6.7830527e-03   0.0000000e+00
   2.8750000e+00   3.9468441e-03   1.3015141e-04   2.6050602e-04   0.0000000e+00   3.0803149e-03   6.0829148e-03   0.0000000e+00   3.2104663e-03   6.3434209e-03   0.0000000e+00
   3.0000000e+00   3.6474358e-03   1.2911854e-04   2.3166074e-04   0.0000000e+00   3.0006202e-03   6.4626861e-03   0.0000000e+00   3.1297387e-03   6.6943468e-03   0.0000000e+00
   3.1250000e+00   3.3802097e-03   1.1120613e-04   1.8026217e-04   0.0000000e+00   2.8928735e-03   5.8245425e-03   0.0000000e+00   3.0040796e-03   6.0048047e-03   0.0000000e+00
   3.2500000e+00   3.1407913e-03   1.0321691e-04   1.6321354e-04   0.0000000e+00   2.7719395e-03   6.3501115e-03   0.0000000e+00   2.8751564e-03   6.5133250e-03   0.0000000e+00
   3.3750000e+00   2.9255135e-03   9.3795151e-05   1.5369209e-04   0.0000000e+00   2.7581080e-03   5.7044317e-03   0.0000000e+00   2.8519032e-03   5.8581238e-03   0.0000000e+00
   3.5000000e+00   2.7312858e-03   9.0157336e-05   1.5117857e-04   0.0000000e+00   2.6714945e-03   5.7353139e-03   0.0000000e+00   2.7616519e-03   5.8864925e-03   0.0000000e+00
   3.6250000e+00   2.5554900e-03   8.5866193e-05   1.5363723e-04   0.0000000e+00   2.5912580e-03   5.3424033e-03   0.0000000e+00   2.6771242e-03   5.4960405e-03   0.0000000e+00
   3.7500000e+00   2.3958973e-03   8.4443976e-05   1.4812152e-04   0.0000000e+00   2.5340594e-03   6.0004368e-03   0.0000000e+00   2.6185033e-03   6.1485583e-03   0.0000000e+00
   3.8750000e+00   2.2506017e-03   7.9889023e-05   1.2684658e-04   0.0000000e+00   2.5074914e-03   5.2882099e-03   0.0000000e+00   2.5873804e-03   5.4150565e-03   0.0000000e+00
   4.0000000e+00   2.1179662e-03   7.0604958e-05   1.2470829e-04   0.0000000e+00   2.4200053e-03   5.2587610e-03   0.0000000e+00   2.4906103e-03   5.3834693e-03   0.0000000e+00
   4.1250000e+00   1.9965786e-03   7.2835252e-05   1.2005567e-04   0.0000000e+00   2.4083624e-03   5.9299802e-03   0.0000000e+00   2.4811976e-03   6.0500359e-03   0.0000000e+00
   4.2500000e+00   1.8852165e-03   7.2236036e-05   1.1878425e-04   0.0000000e+00   2.3432144e-03   4.6107468e-03   0.0000000e+00   2.4154505e-03   4.7295310e-03   0.0000000e+00
   4.3750000e+00   1.7828170e-03   5.9740034e-05   1.0785443e-04   0.0000000e+00   2.2605015e-03   4.4525222e-03   0.0000000e+00   2.3202415e-03   4.5603766e-03   0.0000000e+00
   4.5000000e+00   1.6884535e-03   5.7961540e-05   1.0079559e-04   0.0000000e+00   2.1845028e-03   4.7819189e-03   0.0000000e+00   2.2424643e-03   4.8827144e-03   0.0000000e+00
   4.6250000e+00   1.6013145e-03   4.9926996e-05   8.7592446e-05   0.0000000e+00   2.1338393e-03   4.0670235e-03   0.0000000e+00   2.1837663e-03   4.1546160e-03   0.0000000e+00
   4.7500000e+00   1.5206879e-03   6.4432862e-05   1.1147962e-04   0.0000000e+00   2.1369947e-03   4.2762690e-03   0.0000000e+00   2.2014276e-03   4.3877487e-03   0.0000000e+00
   4.8750000e+00   1.4459462e-03   5.7687948e-05   8.0388845e-05   0.0000000e+00   2.1201954e-03   4.1684252e-03   0.0000000e+00   2.1778834e-03   4.2488141e-03   0.0000000e+00
   5.0000000e+00   1.3765352e-03   5.3807613e-05   8.2739746e-05   0.0000000e+00   2.0096168e-03   4.5260784e-03   0.0000000e+00   2.0634244e-03   4.6088182e-03   0.0000000e+00
   5.1250000e+00   1.3119638e-03   5.2752184e-05   8.3946987e-05   0.0000000e+00   1.9457389e-03   3.9931029e-03   0.0000000e+00   1.9984910e-03   4.0770499e-03   0.0000000e+00
   5.2500000e+00   1.2517959e-03   4.6913860e-05   8.1306629e-05   0.0000000e+00   1.9171705e-03   4.3967739e-03   0.0000000e+00   1.9640844e-03   4.4780805e-03   0.0000000e+00
   5.3750000e+00   1.1956428e-03   5.4859306e-05   7.9887634e-05   0.0000000e+00   1.9172541e-03   3.5292635e-03   0.0000000e+00   1.9721134e-03   3.6091511e-03   0.0000000e+00
   5.5000000e+00   1.1431579e-03   4.7299580e-05   7.8145900e-05   0.0000000e+00   1.8474590e-03   3.7442755e-03   0.0000000e+00   1.8947585e-03   3.8224214e-03   0.0000000e+00
   5.6250000e+00   1.0940305e-03   5.3139378e-05   8.4198421e-05   0.0000000e+00   1.8589552e-03   4.0907536e-03   0.0000000e+00   1.9120946e-03   4.1749520e-03   0.0000000e+00
   5.7500000e+00   1.0479822e-03   4.6170385e-05   7.8545145e-05   0.0000000e+00   1.7939315e-03   3.8411861e-03   0.0000000e+00   1.8401019e-03   3.9197312e-03   0.0000000e+00
   5.8750000e+00   1.0047626e-03   5.4994508e-05   8.1188123e-05   0.0000000e+00   1.7624184e-03   3.4514640e-03   0.0000000e+00   1.8174129e-03   3.5326521e-03   0.0000000e+00
   6.0000000e+00   9.6414602e-04   4.7578509e-05   7.3451238e-05   0.0000000e+00   1.7276221e-03   3.3440434e-03   0.0000000e+00   1.7752006e-03   3.4174946e-03   0.0000000e+00
   6.1250000e+00   9.2592881e-04   4.6366255e-05   6.7658835e-05   0.0000000e+00   1.6944858e-03   3.0003786e-03   0.0000000e+00   1.7408520e-03   3.0680374e-03   0.0000000e+00
   6.2500000e+00   8.8992671e-04   4.3831603e-05   7.1227823e-05   0.0000000e+00   1.6495069e-03   3.4260308e-03   0.0000000e+00   1.6933385e-03   3.4972586e-03   0.0000000e+00
   6.3750000e+00   8.5597270e-04   4.1871174e-05   7.5720145e-05   0.0000000e+00   1.6156675e-03   3.3535877e-03   0.0000000e+00   1.6575387e-03   3.4293078e-03   0.0000000e+00
   6.5000000e+00   8.2391517e-04   4.3900756e-05   6.3947901e-05   0.0000000e+00   1.6067172e-03   2.9636282e-03   0.0000000e+00   1.6506180e-03   3.0275761e-03   0.0000000e+00
   6.6250000e+00   7.9361616e-04   4.4584255e-05   7.1761028e-05   0.0000000e+00   1.5820224e-03   3.2108680e-03   0.0000000e+00   1.6266067e-03   3.2826290e-03   0.0000000e+00
   6.7500000e+00   7.6495001e-04   4.1741933e-05   8.7825460e-05   0.0000000e+00   1.5048074e-03   3.7420369e-03   0.0000000e+00   1.5465493e-03   3.8298623e-03   0.0000000e+00
   6.8750000e+00   7.3780202e-04   4.8345205e-05   8.0687929e-05   0.0000000e+00   1.5170588e-03   3.1060323e-03   0.0000000e+00   1.5654040e-03   3.1867202e-03   0.0000000e+00
   7.0000000e+00   7.1206734e-04   4.3125947e-05   7.7345087e-05   0.0000000e+00   1.4862341e-03   3.0498388e-03   0.0000000e+00   1.5293601e-03   3.1271839e-03   0.0000000e+00
   7.1250000e+00   6.8764997e-04   4.0232022e-05   7.5291171e-05   0.0000000e+00   1.4382802e-03   2.9157955e-03   0.0000000e+00   1.4785122e-03   2.9910867e-03   0.0000000e+00
   7.2500000e+00   6.6446192e-04   3.8550651e-05   7.2021460e-05   0.0000000e+00   1.3924677e-03   2.7463398e-03   0.0000000e+00   1.4310183e-03   2.8183613e-03   0.0000000e+00
   7.3750000e+00   6.4242235e-04   4.1911022e-05   8.7135225e-05   0.0000000e+00   1.3875501e-03   2.9670280e-03   0.0000000e+00   1.4294612e-03   3.0541633e-03   0.0000000e+00
   7.5000000e+00   6.2145698e-04   4.6929840e-05   9.3471575e-05   0.0000000e+00   1.3816826e-03   2.9907352e-03   0.0000000e+00   1.4286124e-03   3.0842068e-03   0.0000000e+00
   7.6250000e+00   6.0149737e-04   3.8789566e-05   7.3716704e-05   0.0000000e+00   1.3393896e-03   2.8547713e-03   0.0000000e+00   1.3781791e-03   2.9284880e-03   0.0000000e+00
   7.7500000e+00   5.8248047e-04   3.8935720e-05   8.4928626e-05   0.0000000e+00   1.3063011e-03   3.2854607e-03   0.0000000e+00   1.3452368e-03   3.3703893e-03   0.0000000e+00
   7.8750000e+00   5.6434803e-04   4.0444251e-05   7.8212923e-05   0.0000000e+00   1.3115420e-03   3.0213299e-03   0.0000000e+00   1.3519862e-03   3.0995428e-03   0.0000000e+00
   8.0000000e+00   5.4704624e-04   3.6224493e-05   7.5538038e-05   0.0000000e+00   1.2571972e-03   2.5938334e-03   0.0000000e+00   1.2934217e-03   2.6693714e-03   0.0000000e+00
   8.1250000e+00   5.3052532e-04   3.7493105e-05   8.1003849e-05   0.0000000e+00   1.2033563e-03   2.6687806e-03   0.0000000e+00   1.2408494e-03   2.7497844e-03   0.0000000e+00
   8.2500000e+00   5.1473912e-04   4.3553739e-05   8.0958490e-05   0.0000000e+00   1.2455288e-03   2.6355510e-03   0.0000000e+00   1.2890826e-03   2.7165095e-03   0.0000000e+00
   8.3750000e+00   4.9964486e-04   3.9817505e-05   8.2295590e-05   0.0000000e+00   1.2006385e-03   2.5465246e-03   0.0000000e+00   1.2404560e-03   2.6288202e-03   0.0000000e+00
   8.5000000e+00   4.8520281e-04   3.8299112e-05   8.0960417e-05   0.0000000e+00   1.1994812e-03   2.5476684e-03   0.0000000e+00   1.2377803e-03   2.6286288e-03   0.0000000e+00
   8.6250000e+00   4.7137604e-04   3.2984603e-05   5.7208972e-05   0.0000000e+00   1.1396794e-03   2.1298031e-03   0.0000000e+00   1.1726640e-03   2.1870120e-03   0.0000000e+00
   8.7500000e+00   4.5813021e-04   3.7585788e-05   7.8091361e-05   0.0000000e+00   1.1221861e-03   2.2858454e-03   0.0000000e+00   1.1597719e-03   2.3639368e-03   0.0000000e+00
   8.8750000e+00   4.4543331e-04   4.4858979e-05   8.3181054e-05   0.0000000e+00   1.1474268e-03   2.1699122e-03   0.0000000e+00   1.1922857e-03   2.2530932e-03   0.0000000e+00
   9.0000000e+00   4.3325551e-04   3.2338828e-05   6.9544095e-05   0.0000000e+00   1.0892117e-03   2.1096584e-03   0.0000000e+00   1.1215505e-03   2.1792025e-03   0.0000000e+00
   9.1250000e+00   4.2156897e-04   3.7440668e-05   8.5127659e-05   0.0000000e+00   1.1018528e-03   2.7620866e-03   0.0000000e+00   1.1392935e-03   2.8472143e-03   0.0000000e+00
   9.2500000e+00   4.1034769e-04   4.2597494e-05   6.8350930e-05   0.0000000e+00   1.1214826e-03   2.0736607e-03   0.0000000e+00   1.1640801e-03   2.1420116e-03   0.0000000e+00
   9.3750000e+00   3.9956737e-04   3.1515639e-05   6.6643792e-05   0.0000000e+00   1.0489105e-03   2.0846960e-03   0.0000000e+00   1.0804261e-03   2.1513398e-03   0.0000000e+00
   9.5000000e+00   3.8920525e-04   3.6544426e-05   7.3964047e-05   0.0000000e+00   1.0581084e-03   2.2977593e-03   0.0000000e+00   1.0946528e-03   2.3717234e-03   0.0000000e+00
   9.6250000e+00   3.7924005e-04   3.2597880e-05   7.3078181e-05   0.0000000e+00   9.8910855e-04   2.0942217e-03   0.0000000e+00   1.0217064e-03   2.1672999e-03   0.0000000e+00
   9.7500000e+00   3.6965178e-04   2.9756407e-05   6.6777338e-05   0.0000000e+00   9.7431842e-04   2.0078667e-03   0.0000000e+00   1.0040748e-03   2.0746440e-03   0.0000000e+00
   9.8750000e+00   3.6042172e-04   3.0910107e-05   7.1692211e-05   0.0000000e+00   9.8486249e-04   2.2275729e-03   0.0000000e+00   1.0157726e-03   2.2992651e-03   0.0000000e+00
   1.0000000e+01   3.5153230e-04   3.5620411e-05   7.5242009e-05   0.0000000e+00   9.9026050e-04   1.9697649e-03   0.0000000e+00   1.0258809e-03   2.0450069e-03   0.0000000e+00
   1.0125000e+01   3.4296699e-04   3.1508981e-05   6.5730692e-05   0.0000000e+00   9.4940670e-04   1.8585044e-03   0.0000000e+00   9.8091568e-04   1.9242351e-03   0.0000000e+00
   1.0250000e+01   3.3471026e-04   2.8534516e-05   6.4707888e-05   0.0000000e+00   9.0478014e-04   1.8045898e-03   0.0000000e+00   9.3331466e-04   1.8692977e-03   0.0000000e+00
   1.0375000e+01   3.2674749e-04   3.0776531e-05   7.9764500e-05   0.0000000e+00   9.1426678e-04   2.6614038e-03   0.0000000e+00   9.4504331e-04   2.7411683e-03   0.0000000e+00
   1.0500000e+01   3.1906493e-04   2.9563895e-05   6.2042112e-05   0.0000000e+00   9.1248225e-04   1.7682759e-03   0.0000000e+00   9.4204615e-04   1.8303180e-03   0.0000000e+00
   1.0625000e+01   3.1164960e-04   2.9907887e-05   6.3799854e-05   0.0000000e+00   8.8413561e-04   1.8152879e-03   0.0000000e+00   9.1404350e-04   1.8790878e-03   0.0000000e+00
   1.0750000e+01   3.0448929e-04   2.5184553e-05   5.7755742e-05   0.0000000e+00   8.5202008e-04   1.7394190e-03   0.0000000e+00   8.7720464e-04   1.7971747e-03   0.0000000e+00
   1.0875000e+01   2.9757244e-04   3.0934648e-05   7.8735296e-05   0.0000000e+00   8.6589413e-04   1.8145330e-03   0.0000000e+00   8.9682878e-04   1.8932683e-03   0.0000000e+00
   1.1000000e+01   2.9088818e-04   3.2272812e-05   6.8365734e-05   0.0000000e+00   8.6838563e-04   1.6944715e-03   0.0000000e+00   9.0065844e-04   1.7628372e-03   0.0000000e+00
   1.1125000e+01   2.8442620e-04   3.3575288e-05   7.1705593e-05   0.0000000e+00   8.5149726e-04   1.8317299e-03   0.0000000e+00   8.8507255e-04   1.9034355e-03   0.0000000e+00
   1.1250000e+01   2.7817678e-04   2.8319610e-05   6.2028786e-05   0.0000000e+00   8.2006844e-04   1.6338410e-03   0.0000000e+00   8.4838805e-04   1.6958698e-03   0.0000000e+00
   1.1375000e+01   2.7213072e-04   3.1247616e-05   7.9029697e-05   0.0000000e+00   8.0623205e-04   1.7469766e-03   0.0000000e+00   8.3747967e-04   1.8260063e-03   0.0000000e+00
   1.1500000e+01   2.6627929e-04   2.6582416e-05   6.6953769e-05   0.0000000e+00   7.9033791e-04   1.7105466e-03   0.0000000e+00   8.1692032e-04   1.7775004e-03   0.0000000e+00
   1.1625000e+01   2.6061426e-04   2.7836222e-05   6.3450461e-05   0.0000000e+00   7.7591460e-04   1.6845174e-03   0.0000000e+00   8.0375082e-04   1.7479679e-03   0.0000000e+00
   1.1750000e+01   2.5512779e-04   2.5302061e-05   6.5684423e-05   0.0000000e+00   7.6329467e-04   1.8600914e-03   0.0000000e+00   7.8859673e-04   1.9257759e-03   0.0000000e+00
   1.1875000e+01   2.4981248e-04   2.6948753e-05   6.4353365e-05   0.0000000e+00   7.5455432e-04   1.4912324e-03   0.0000000e+00   7.8150307e-04   1.5555857e-03   0.0000000e+00
   1.2000000e+01   2.4466130e-04   2.1264718e-05   5.3611655e-05   0.0000000e+00   7.2541748e-04   1.2565558e-03   0.0000000e+00   7.4668220e-04   1.3101675e-03   0.0000000e+00
   1.2125000e+01   2.3966755e-04   2.3115507e-05   6.4226705e-05   0.0000000e+00   7.2457263e-04   1.7065649e-03   0.0000000e+00   7.4768813e-04   1.7707916e-03   0.0000000e+00
   1.2250000e+01   2.3482491e-04   2.0352380e-05   4.9773881e-05   0.0000000e+00   7.0093542e-04   1.3203975e-03   0.0000000e+00   7.2128780e-04   1.3701714e-03   0.0000000e+00
   1.2375000e+01   2.3012735e-04   2.6098527e-05   5.4493884e-05   0.0000000e+00   7.1727135e-04   1.2667109e-03   0.0000000e+00   7.4336988e-04   1.3212048e-03   0.0000000e+00
   1.2500000e+01   2.2556914e-04   2.3815954e-05   6.3036079e-05   0.0000000e+00   6.9217944e-04   1.5600446e-03   0.0000000e+00   7.1599539e-04   1.6230807e-03   0.0000000e+00
   1.2625000e+01   2.2114482e-04   2.1097701e-05   5.6086807e-05   0.0000000e+00   6.7340731e-04   1.2519339e-03   0.0000000e+00   6.9450501e-04   1.3080207e-03   0.0000000e+00
   1.2750000e+01   2.1684922e-04   2.1273795e-05   5.6709950e-05   0.0000000e+00   6.8244184e-04   1.5000395e-03   0.0000000e+00   7.0371564e-04   1.5567494e-03   0.0000000e+00
   1.2875000e+01   2.1267739e-04   2.0141635e-05   4.9322481e-05   0.0000000e+00   6.7698945e-04   1.3823187e-03   0.0000000e+00   6.9713108e-04   1.4316412e-03   0.0000000e+00
   1.3000000e+01   2.0862464e-04   2.6106174e-05   7.6248336e-05   0.0000000e+00   6.6952421e-04   1.7361228e-03   0.0000000e+00   6.9563039e-04   1.8123711e-03   0.0000000e+00
   1.3125000e+01   2.0468647e-04   2.0898083e-05   5.1584645e-05   0.0000000e+00   6.3502477e-04   1.2240537e-03   0.0000000e+00   6.5592285e-04   1.2756383e-03   0.0000000e+00
   1.3250000e+01   2.0085862e-04   1.7948455e-05   5.0086202e-05   0.0000000e+00   6.2527622e-04   1.1753768e-03   0.0000000e+00   6.4322468e-04   1.2254630e-03   0.0000000e+00
   1.3375000e+01   1.9713701e-04   1.9323404e-05   4.7723821e-05   0.0000000e+00   6.0642607e-04   1.1377822e-03   0.0000000e+00   6.2574947e-04   1.1855060e-03   0.0000000e+00
   1.3500000e+01   1.9351775e-04   2.2485779e-05   6.2464600e-05   0.0000000e+00   6.1685195e-04   1.3584617e-03   0.0000000e+00   6.3933773e-04   1.4209263e-03   0.0000000e+00
   1.3625000e+01   1.8999712e-04   2.0237987e-05   5.6464519e-05   0.0000000e+00   6.0149056e-04   1.4987452e-03   0.0000000e+00   6.2172854e-04   1.5552098e-03   0.0000000e+00
   1.3750000e+01   1.8657158e-04   2.2989401e-05   4.4462547e-05   0.0000000e+00   6.2484849e-04   9.9879980e-04   0.0000000e+00   6.4783789e-04   1.0432624e-03   0.0000000e+00
   1.3875000e+01   1.8323774e-04   1.8324720e-05   4.8301935e-05   0.0000000e+00   5.8311514e-04   1.0866236e-03   0.0000000e+00   6.0143986e-04   1.1349256e-03   0.0000000e+00
   1.4000000e+01   1.7999236e-04   2.2932151e-05   4.9795353e-05   0.0000000e+00   5.9337293e-04   1.0739613e-03   0.0000000e+00   6.1630508e-04   1.1237566e-03   0.0000000e+00
   1.4125000e+01   1.7683233e-04   2.1182308e-05   5.0544079e-05   0.0000000e+00   5.7967538e-04   1.0683726e-03   0.0000000e+00   6.0085769e-04   1.1189167e-03   0.0000000e+00
   1.4250000e+01   1.7375471e-04   1.8460121e-05   4.1882654e-05   0.0000000e+00   5.7854984e-04   1.0369724e-03   0.0000000e+00   5.9700996e-04   1.0788551e-03   0.0000000e+00
   1.4375000e+01   1.7075664e-04   1.6253176e-05   4.2584788e-05   0.0000000e+00   5.4979706e-04   1.0052366e-03   0.0000000e+00   5.6605023e-04   1.0478214e-03   0.0000000e+00
   1.4500000e+01   1.6783541e-04   1.6878952e-05   4.9482796e-05   0.0000000e+00   5.3570836e-04   1.2703184e-03   0.0000000e+00   5.5258731e-04   1.3198012e-03   0.0000000e+00
   1.4625000e+01   1.6498843e-04   1.8846518e-05   4.2924879e-05   0.0000000e+00   5.4157676e-04   9.6123721e-04   0.0000000e+00   5.6042328e-04   1.0041621e-03   0.0000000e+00
   1.4750000e+01   1.6221320e-04   1.5673801e-05   4.2761088e-05   0.0000000e+00   5.3059109e-04   1.0357013e-03   0.0000000e+00   5.4626489e-04   1.0784624e-03   0.0000000e+00
   1.4875000e+01   1.5950733e-04   2.1069948e-05   5.0067874e-05   0.0000000e+00   5.4424067e-04   1.0065267e-03   0.0000000e+00   5.6531062e-04   1.0565945e-03   0.0000000e+00
   1.5000000e+01   1.5686854e-04   1.6192697e-05   3.9482559e-05   0.0000000e+00   4.9767200e-04   8.6075467e-04   0.0000000e+00   5.1386469e-04   9.0023723e-04   0.0000000e+00
   1.5125000e+01   1.5429462e-04   1.6678176e-05   3.7584860e-05   0.0000000e+00   4.9539225e-04   8.6061182e-04   0.0000000e+00   5.1207043e-04   8.9819668e-04   0.0000000e+00
   1.5250000e+01   1.5178347e-04   1.8517392e-05   4.8633022e-05   0.0000000e+00   4.9119066e-04   1.1260089e-03   0.0000000e+00   5.0970805e-04   1.1746419e-03   0.0000000e+00
   1.5375000e+01   1.4933306e-04   1.5059536e-05   3.3557247e-05   0.0000000e+00   4.8574835e-04   7.8439756e-04   0.0000000e+00   5.0080788e-04   8.1795481e-04   0.0000000e+00
   1.5500000e+01   1.4694146e-04   1.3159444e-05   2.9386494e-05   0.0000000e+00   4.7589501e-04   7.3934570e-04   0.0000000e+00   4.8905445e-04   7.6873220e-04   0.0000000e+00
   1.5625000e+01   1.4460680e-04   1.5928458e-05   4.2583842e-05   0.0000000e+00   4.6748813e-04   9.2784024e-04   0.0000000e+00   4.8341659e-04   9.7042409e-04   0.0000000e+00
   1.5750000e+01   1.4232729e-04   1.4258598e-05   3.0474610e-05   0.0000000e+00   4.7442738e-04   7.1529280e-04   0.0000000e+00   4.8868598e-04   7.4576741e-04   0.0000000e+00
   1.5875000e+01   1.4010121e-04   1.1170289e-05   3.0836479e-05   0.0000000e+00   4.3826401e-04   7.6193390e-04   0.0000000e+00   4.4943430e-04   7.9277038e-04   0.0000000e+00
   1.6000000e+01   1.3792690e-04   1.5891211e-05   3.8182131e-05   0.0000000e+00   4.5420302e-04   8.1453814e-04   0.0000000e+00   4.7009423e-04   8.5272027e-04   0.0000000e+00
   1.6125000e+01   1.3580276e-04   1.1209356e-05   2.9218243e-05   0.0000000e+00   4.2928713e-04   7.7700780e-04   0.0000000e+00   4.4049649e-04   8.0622604e-04   0.0000000e+00
   1.6250000e+01   1.3372728e-04   1.1189756e-05   2.8744189e-05   0.0000000e+00   4.2157488e-04   7.3206176e-04   0.0000000e+00   4.3276463e-04   7.6080595e-04   0.0000000e+00
   1.6375000e+01   1.3169897e-04   1.5151032e-05   3.6280061e-05   0.0000000e+00   4.4698999e-04   8.9828641e-04   0.0000000e+00   4.6214103e-04   9.3456647e-04   0.0000000e+00
   1.6500000e+01   1.2971642e-04   1.2287620e-05   2.6339319e-05   0.0000000e+00   4.1680519e-04   6.0645587e-04   0.0000000e+00   4.2909281e-04   6.3279518e-04   0.0000000e+00
   1.6625000e+01   1.2777827e-04   1.5629732e-05   3.8201785e-05   0.0000000e+00   4.3502181e-04   8.3576302e-04   0.0000000e+00   4.5065154e-04   8.7396481e-04   0.0000000e+00
   1.6750000e+01   1.2588319e-04   1.3025599e-05   2.8927074e-05   0.0000000e+00   4.1140117e-04   6.4086867e-04   0.0000000e+00   4.2442677e-04   6.6979575e-04   0.0000000e+00
   1.6875000e+01   1.2402993e-04   1.3197942e-05   3.1461704e-05   0.0000000e+00   4.2588661e-04   8.2621479e-04   0.0000000e+00   4.3908455e-04   8.5767649e-04   0.0000000e+00
   1.7000000e+01   1.2221726e-04   1.0574842e-05   2.4918629e-05   0.0000000e+00   3.9887421e-04   6.7886823e-04   0.0000000e+00   4.0944905e-04   7.0378686e-04   0.0000000e+00
   1.7125000e+01   1.2044401e-04   1.1697790e-05   3.0261213e-05   0.0000000e+00   3.9482141e-04   7.2275673e-04   0.0000000e+00   4.0651920e-04   7.5301794e-04   0.0000000e+00
   1.7250000e+01   1.1870903e-04   9.8865184e-06   2.5823878e-05   0.0000000e+00   3.8383608e-04   6.2480891e-04   0.0000000e+00   3.9372260e-04   6.5063279e-04   0.0000000e+00
   1.7375000e+01   1.1701125e-04   1.1458980e-05   3.1954947e-05   0.0000000e+00   3.8795634e-04   7.3839780e-04   0.0000000e+00   3.9941532e-04   7.7035275e-04   0.0000000e+00
   1.7500000e+01   1.1534961e-04   1.1459391e-05   2.5874422e-05   0.0000000e+00   3.8407698e-04   6.1117212e-04   0.0000000e+00   3.9553637e-04   6.3704654e-04   0.0000000e+00
   1.7625000e+01   1.1372308e-04   1.1432961e-05   2.7545523e-05   0.0000000e+00   3.7803409e-04   7.2894234e-04   0.0000000e+00   3.8946705e-04   7.5648786e-04   0.0000000e+00
   1.7750000e+01   1.1213069e-04   7.9460482e-06   2.1659316e-05   0.0000000e+00   3.4145664e-04   5.6648046e-04   0.0000000e+00   3.4940268e-04   5.8813978e-04   0.0000000e+00
   1.7875000e+01   1.1057149e-04   1.0554940e-05   2.7788313e-05   0.0000000e+00   3.6258853e-04   7.2927006e-04   0.0000000e+00   3.7314347e-04   7.5705837e-04   0.0000000e+00
   1.8000000e+01   1.0904455e-04   8.8901542e-06   1.9472316e-05   0.0000000e+00   3.5833623e-04   4.9388176e-04   0.0000000e+00   3.6722638e-04   5.1335407e-04   0.0000000e+00
   1.8125000e+01   1.0754901e-04   9.6219800e-06   2.0150205e-05   0.0000000e+00   3.4632693e-04   4.9940794e-04   0.0000000e+00   3.5594891e-04   5.1955814e-04   0.0000000e+00
   1.8250000e+01   1.0608401e-04   1.0476222e-05   2.3049470e-05   0.0000000e+00   3.5416415e-04   5.4919318e-04   0.0000000e+00   3.6464037e-04   5.7224265e-04   0.0000000e+00
   1.8375000e+01   1.0464871e-04   1.0619146e-05   2.4415615e-05   0.0000000e+00   3.4602464e-04   5.3245142e-04   0.0000000e+00   3.5664379e-04   5.5686704e-04   0.0000000e+00
   1.8500000e+01   1.0324233e-04   8.7625332e-06   2.1091276e-05   0.0000000e+00   3.4167384e-04   5.7582541e-04   0.0000000e+00   3.5043637e-04   5.9691668e-04   0.0000000e+00
   1.8625000e+01   1.0186408e-04   9.4499208e-06   2.2622100e-05   0.0000000e+00   3.3341723e-04   5.5614603e-04   0.0000000e+00   3.4286715e-04   5.7876813e-04   0.0000000e+00
   1.8750000e+01   1.0051324e-04   8.0232574e-06   1.9467148e-05   0.0000000e+00   3.2584831e-04   4.9050672e-04   0.0000000e+00   3.3387157e-04   5.0997387e-04   0.0000000e+00
   1.8875000e+01   9.9189069e-05   1.0255448e-05   2.6581647e-05   0.0000000e+00   3.2385440e-04   5.9755282e-04   0.0000000e+00   3.3410985e-04   6.2413446e-04   0.0000000e+00
   1.9000000e+01   9.7890877e-05   7.0466245e-06   1.8230836e-05   0.0000000e+00   3.0816779e-04   4.7122945e-04   0.0000000e+00   3.1521442e-04   4.8946029e-04   0.0000000e+00
   1.9125000e+01   9.6617990e-05   6.9066540e-06   1.7295262e-05   0.0000000e+00   3.1004792e-04   5.6555665e-04   0.0000000e+00   3.1695457e-04   5.8285191e-04   0.0000000e+00
   1.9250000e+01   9.5369753e-05   7.2763441e-06   1.9171560e-05   0.0000000e+00   3.0627972e-04   5.6414972e-04   0.0000000e+00   3.1355606e-04   5.8332128e-04   0.0000000e+00
   1.9375000e+01   9.4145534e-05   8.3757263e-06   2.0754513e-05   0.0000000e+00   3.0318970e-04   5.0016122e-04   0.0000000e+00   3.1156543e-04   5.2091573e-04   0.0000000e+00
   1.9500000e+01   9.2944723e-05   7.7233009e-06   1.8069501e-05   0.0000000e+00   2.9348768e-04   4.9886860e-04   0.0000000e+00   3.0121098e-04   5.1693810e-04   0.0000000e+00
   1.9625000e+01   9.1766725e-05   8.1303597e-06   1.7302151e-05   0.0000000e+00   2.9565511e-04   4.0764783e-04   0.0000000e+00   3.0378547e-04   4.2494998e-04   0.0000000e+00
   1.9750000e+01   9.0610968e-05   6.3443450e-06   1.6914462e-05   0.0000000e+00   2.8117765e-04   5.9211396e-04   0.0000000e+00   2.8752200e-04   6.0902842e-04   0.0000000e+00
   1.9875000e+01   8.9476896e-05   7.5674544e-06   1.7102724e-05   0.0000000e+00   2.8138852e-04   4.1112729e-04   0.0000000e+00   2.8895597e-04   4.2823001e-04   0.0000000e+00
   2.0000000e+01   8.8363969e-05   6.6681021e-06   1.5469277e-05   0.0000000e+00   2.9483378e-04   4.8091244e-04   0.0000000e+00   3.0150188e-04   4.9638172e-04   0.0000000e+00
   2.0125000e+01   8.7271665e-05   6.6737719e-06   1.4773998e-05   0.0000000e+00   2.8165367e-04   4.4385744e-04   0.0000000e+00   2.8832744e-04   4.5863143e-04   0.0000000e+00
   2.0250000e+01   8.6199478e-05   5.1368857e-06   1.1505181e-05   0.0000000e+00   2.7542003e-04   3.6899037e-04   0.0000000e+00   2.8055691e-04   3.8049555e-04   0.0000000e+00
   2.0375000e+01   8.5146918e-05   6.3405983e-06   1.5605373e-05   0.0000000e+00   2.6870699e-04   4.0617301e-04   0.0000000e+00   2.7504759e-04   4.2177838e-04   0.0000000e+00
   2.0500000e+01   8.4113509e-05   5.8180047e-06   1.6131703e-05   0.0000000e+00   2.6041030e-04   4.5176152e-04   0.0000000e+00   2.6622831e-04   4.6789323e-04   0.0000000e+00
   2.0625000e+01   8.3098789e-05   5.4690513e-06   1.2690474e-05   0.0000000e+00   2.5263081e-04   3.3962327e-04   0.0000000e+00   2.5809986e-04   3.5231375e-04   0.0000000e+00
   2.0750000e+01   8.2102311e-05   5.7434041e-06   1.3247275e-05   0.0000000e+00   2.6463800e-04   4.7996676e-04   0.0000000e+00   2.7038141e-04   4.9321403e-04   0.0000000e+00
   2.0875000e+01   8.1123639e-05   6.3658894e-06   1.4684947e-05   0.0000000e+00   2.5804032e-04   3.7009451e-04   0.0000000e+00   2.6440621e-04   3.8477946e-04   0.0000000e+00
   2.1000000e+01   8.0162354e-05   5.0211390e-06   1.1499571e-05   0.0000000e+00   2.4719490e-04   3.4787672e-04   0.0000000e+00   2.5221604e-04   3.5937630e-04   0.0000000e+00
   2.1125000e+01   7.9218044e-05   6.6599761e-06   1.4441435e-05   0.0000000e+00   2.6121262e-04   3.6723019e-04   0.0000000e+00   2.6787260e-04   3.8167163e-04   0.0000000e+00
   2.1250000e+01   7.8290314e-05   6.1840368e-06   1.3528950e-05   0.0000000e+00   2.5950515e-04   3.5500860e-04   0.0000000e+00   2.6568919e-04   3.6853755e-04   0.0000000e+00
   2.1375000e+01   7.7378778e-05   4.4048367e-06   1.0599112e-05   0.0000000e+00   2.3472932e-04   3.4006902e-04   0.0000000e+00   2.3913415e-04   3.5066813e-04   0.0000000e+00
   2.1500000e+01   7.6483060e-05   4.9794104e-06   9.6043804e-06   0.0000000e+00   2.4060635e-04   3.2052995e-04   0.0000000e+00   2.4558576e-04   3.3013433e-04   0.0000000e+00
   2.1625000e+01   7.5602798e-05   4.9012699e-06   1.0499149e-05   0.0000000e+00   2.4040539e-04   3.1492733e-04   0.0000000e+00   2.4530666e-04   3.2542648e-04   0.0000000e+00
   2.1750000e+01   7.4737638e-05   6.1697432e-06   1.1130852e-05   0.0000000e+00   2.4495393e-04   3.1841963e-04   0.0000000e+00   2.5112367e-04   3.2955048e-04   0.0000000e+00
   2.1875000e+01   7.3887237e-05   5.0639366e-06   9.5829315e-06   0.0000000e+00   2.3292161e-04   2.9687990e-04   0.0000000e+00   2.3798555e-04   3.0646283e-04   0.0000000e+00
   2.2000000e+01   7.3051261e-05   5.0077611e-06   1.0246755e-05   0.0000000e+00   2.2436717e-04   2.8153662e-04   0.0000000e+00   2.2937493e-04   2.9178338e-04   0.0000000e+00
   2.2125000e+01   7.2229385e-05   5.0261011e-06   1.1393368e-05   0.0000000e+00   2.2342929e-04   3.4072432e-04   0.0000000e+00   2.2845539e-04   3.5211769e-04   0.0000000e+00
   2.2250000e+01   7.1421295e-05   4.3969852e-06   1.0936023e-05   0.0000000e+00   2.2765423e-04   3.9263120e-04   0.0000000e+00   2.3205121e-04   4.0356722e-04   0.0000000e+00
   2.2375000e+01   7.0626684e-05   5.4465393e-06   1.0098922e-05   0.0000000e+00   2.3133510e-04   2.8447022e-04   0.0000000e+00   2.3678164e-04   2.9456914e-04   0.0000000e+00
   2.2500000e+01   6.9845255e-05   5.0282454e-06   1.0093399e-05   0.0000000e+00   2.1371242e-04   2.9237320e-04   0.0000000e+00   2.1874066e-04   3.0246660e-04   0.0000000e+00
   2.2625000e+01   6.9076717e-05   3.8119413e-06   9.1637587e-06   0.0000000e+00   2.1516810e-04   3.2932175e-04   0.0000000e+00   2.1898004e-04   3.3848551e-04   0.0000000e+00
   2.2750000e+01   6.8320788e-05   4.7487368e-06   1.0135702e-05   0.0000000e+00   2.1070723e-04   2.8079130e-04   0.0000000e+00   2.1545596e-04   2.9092700e-04   0.0000000e+00
   2.2875000e+01   6.7577195e-05   3.4799208e-06   7.4372673e-06   0.0000000e+00   2.1078993e-04   2.6829338e-04   0.0000000e+00   2.1426985e-04   2.7573065e-04   0.0000000e+00
   2.3000000e+01   6.6845670e-05   4.6580129e-06   9.4632120e-06   0.0000000e+00   1.9873380e-04   2.5205545e-04   0.0000000e+00   2.0339182e-04   2.6151866e-04   0.0000000e+00
   2.3125000e+01   6.6125954e-05   3.2645262e-06   8.1929882e-06   0.0000000e+00   1.9221157e-04   2.6760354e-04   0.0000000e+00   1.9547609e-04   2.7579652e-04   0.0000000e+00
   2.3250000e+01   6.5417794e-05   4.4476754e-06   1.0521800e-05   0.0000000e+00   2.0070997e-04   3.3899853e-04   0.0000000e+00   2.0515764e-04   3.4952033e-04   0.0000000e+00
   2.3375000e+01   6.4720944e-05   3.5021065e-06   7.6558491e-06   0.0000000e+00   1.9852156e-04   3.0788717e-04   0.0000000e+00   2.0202367e-04   3.1554302e-04   0.0000000e+00
   2.3500000e+01   6.4035165e-05   3.7260634e-06   6.8343032e-06   0.0000000e+00   1.9648128e-04   2.6714929e-04   0.0000000e+00   2.0020734e-04   2.7398359e-04   0.0000000e+00
   2.3625000e+01   6.3360223e-05   4.5536587e-06   9.2598661e-06   0.0000000e+00   2.0216110e-04   2.7812790e-04   0.0000000e+00   2.0671476e-04   2.8738776e-04   0.0000000e+00
   2.3750000e+01   6.2695892e-05   3.2664330e-06   6.4148229e-06   0.0000000e+00   1.8586690e-04   2.2221213e-04   0.0000000e+00   1.8913334e-04   2.2862695e-04   0.0000000e+00
   2.3875000e+01   6.2041950e-05   3.7209755e-06   8.2775474e-06   0.0000000e+00   1.8733740e-04   2.8503382e-04   0.0000000e+00   1.9105838e-04   2.9331136e-04   0.0000000e+00
   2.4000000e+01   6.1398182e-05   2.7946377e-06   5.5870453e-06   0.0000000e+00   1.7306485e-04   2.0247733e-04   0.0000000e+00   1.7585949e-04   2.0806437e-04   0.0000000e+00
   2.4125000e+01   6.0764378e-05   2.6986516e-06   6.6634880e-06   0.0000000e+00   1.8487729e-04   3.0831613e-04   0.0000000e+00   1.8757594e-04   3.1497962e-04   0.0000000e+00
   2.4250000e+01   6.0140334e-05   3.5868583e-06   6.6574302e-06   0.0000000e+00   1.8144146e-04   2.1061906e-04   0.0000000e+00   1.8502831e-04   2.1727649e-04   0.0000000e+00
   2.4375000e+01   5.9525850e-05   3.6326913e-06   7.1317529e-06   0.0000000e+00   1.7279636e-04   2.0792596e-04   0.0000000e+00   1.7642905e-04   2.1505772e-04   0.0000000e+00
   2.4500000e+01   5.8920732e-05   3.8232292e-06   7.9652393e-06   0.0000000e+00   1.7970292e-04   2.4128566e-04   0.0000000e+00   1.8352615e-04   2.4925090e-04   0.0000000e+00
   2.4625000e+01   5.8324791e-05   2.6532058e-06   5.5356704e-06   0.0000000e+00   1.6747847e-04   1.9844980e-04   0.0000000e+00   1.7013167e-04   2.0398547e-04   0.0000000e+00
   2.4750000e+01   5.7737842e-05   3.8709858e-06   7.5581641e-06   0.0000000e+00   1.7852042e-04   2.1619992e-04   0.0000000e+00   1.8239140e-04   2.2375809e-04   0.0000000e+00
   2.4875000e+01   5.7159705e-05   3.8533081e-06   8.7595085e-06   0.0000000e+00   1.7775215e-04   2.6204043e-04   0.0000000e+00   1.8160546e-04   2.7079994e-04   0.0000000e+00
   2.5000000e+01   5.6590205e-05   2.7720248e-06   5.8347221e-06   0.0000000e+00   1.6457448e-04   2.0823969e-04   0.0000000e+00   1.6734650e-04   2.1407441e-04   0.0000000e+00
   2.5125000e+01   5.6029171e-05   2.7891831e-06   5.0354685e-06   0.0000000e+00   1.5617810e-04   1.7651161e-04   0.0000000e+00   1.5896728e-04   1.8154708e-04   0.0000000e+00
   2.5250000e+01   5.5476436e-05   2.5042170e-06   5.2911003e-06   0.0000000e+00   1.6637840e-04   2.4393021e-04   0.0000000e+00   1.6888262e-04   2.4922131e-04   0.0000000e+00
   2.5375000e+01   5.4931836e-05   2.8998584e-06   6.0500766e-06   0.0000000e+00   1.6808278e-04   2.2196170e-04   0.0000000e+00   1.7098264e-04   2.2801177e-04   0.0000000e+00
   2.5500000e+01   5.4395214e-05   2.5427382e-06   5.3221062e-06   0.0000000e+00   1.5919198e-04   1.9952749e-04   0.0000000e+00   1.6173472e-04   2.0484960e-04   0.0000000e+00
   2.5625000e+01   5.3866414e-05   2.7548217e-06   4.7962867e-06   0.0000000e+00   1.5660120e-04   1.7321142e-04   0.0000000e+00   1.5935602e-04   1.7800771e-04   0.0000000e+00
   2.5750000e+01   5.3345285e-05   2.0076364e-06   4.3415470e-06   0.0000000e+00   1.5373969e-04   1.8875095e-04   0.0000000e+00   1.5574732e-04   1.9309250e-04   0.0000000e+00
   2.5875000e+01   5.2831679e-05   2.6173026e-06   6.0596783e-06   0.0000000e+00   1.4881584e-04   2.2815451e-04   0.0000000e+00   1.5143315e-04   2.3421419e-04   0.0000000e+00
   2.6000000e+01   5.2325452e-05   2.8083683e-06   5.2100740e-06   0.0000000e+00   1.6382764e-04   2.2831319e-04   0.0000000e+00   1.6663601e-04   2.3352327e-04   0.0000000e+00
   2.6125000e+01   5.1826464e-05   2.3567349e-06   4.8747098e-06   0.0000000e+00   1.5169446e-04   1.9725732e-04   0.0000000e+00   1.5405119e-04   2.0213203e-04   0.0000000e+00
   2.6250000e+01   5.1334577e-05   1.9963778e-06   4.0452752e-06   0.0000000e+00   1.4437127e-04   1.6396720e-04   0.0000000e+00   1.4636765e-04   1.6801248e-04   0.0000000e+00
   2.6375000e+01   5.0849658e-05   1.7193570e-06   3.7643290e-06   0.0000000e+00   1.3841716e-04   1.7112178e-04   0.0000000e+00   1.4013652e-04   1.7488611e-04   0.0000000e+00
   2.6500000e+01   5.0371575e-05   2.6653467e-06   4.7156656e-06   0.0000000e+00   1.4196603e-04   1.5823750e-04   0.0000000e+00   1.4463137e-04   1.6295316e-04   0.0000000e+00
   2.6625000e+01   4.9900200e-05   2.3967859e-06   4.6267112e-06   0.0000000e+00   1.4276053e-04   1.6374464e-04   0.0000000e+00   1.4515732e-04   1.6837136e-04   0.0000000e+00
   2.6750000e+01   4.9435409e-05   2.7198738e-06   4.9508908e-06   0.0000000e+00   1.3872491e-04   1.5840092e-04   0.0000000e+00   1.4144479e-04   1.6335181e-04   0.0000000e+00
   2.6875000e+01   4.8977080e-05   1.5792569e-06   3.6320441e-06   0.0000000e+00   1.4064976e-04   1.8886703e-04   0.0000000e+00   1.4222902e-04   1.9249908e-04   0.0000000e+00
   2.7000000e+01   4.8525093e-05   2.6583653e-06   4.4286617e-06   0.0000000e+00   1.4026206e-04   1.5223815e-04   0.0000000e+00   1.4292043e-04   1.5666681e-04   0.0000000e+00
   2.7125000e+01   4.8079332e-05   1.9258010e-06   3.6780919e-06   0.0000000e+00   1.3526126e-04   1.5211596e-04   0.0000000e+00   1.3718707e-04   1.5579405e-04   0.0000000e+00
   2.7250000e+01   4.7639683e-05   2.7101580e-06   4.6575683e-06   0.0000000e+00   1.3395171e-04   1.5021763e-04   0.0000000e+00   1.3666187e-04   1.5487519e-04   0.0000000e+00
   2.7375000e+01   4.7206035e-05   1.9455582e-06   3.7824074e-06   0.0000000e+00   1.3624186e-04   1.5591082e-04   0.0000000e+00   1.3818742e-04   1.5969322e-04   0.0000000e+00
   2.7500000e+01   4.6778279e-05   2.4521765e-06   4.5373196e-06   0.0000000e+00   1.3624786e-04   1.6035915e-04   0.0000000e+00   1.3870004e-04   1.6489647e-04   0.0000000e+00
   2.7625000e+01   4.6356310e-05   1.8067718e-06   3.6183401e-06   0.0000000e+00   1.3302873e-04   1.5935431e-04   0.0000000e+00   1.3483550e-04   1.6297265e-04   0.0000000e+00
   2.7750000e+01   4.5940022e-05   2.1207894e-06   5.0500250e-06   0.0000000e+00   1.3180859e-04   2.8512788e-04   0.0000000e+00   1.3392938e-04   2.9017791e-04   0.0000000e+00
   2.7875000e+01   4.5529316e-05   2.8473755e-06   4.8923501e-06   0.0000000e+00   1.3079091e-04   1.4727293e-04   0.0000000e+00   1.3363828e-04   1.5216528e-04   0.0000000e+00
   2.8000000e+01   4.5124090e-05   1.5179606e-06   3.0494465e-06   0.0000000e+00   1.2708921e-04   1.4303765e-04   0.0000000e+00   1.2860717e-04   1.4608710e-04   0.0000000e+00
   2.8125000e+01   4.4724249e-05   2.1708502e-06   3.9320882e-06   0.0000000e+00   1.2353190e-04   1.4012148e-04   0.0000000e+00   1.2570275e-04   1.4405357e-04   0.0000000e+00
   2.8250000e+01   4.4329698e-05   1.4971483e-06   2.9567594e-06   0.0000000e+00   1.1919285e-04   1.3443128e-04   0.0000000e+00   1.2069000e-04   1.3738804e-04   0.0000000e+00
   2.8375000e+01   4.3940343e-05   1.8163735e-06   3.4242034e-06   0.0000000e+00   1.2254983e-04   1.3800882e-04   0.0000000e+00   1.2436621e-04   1.4143302e-04   0.0000000e+00
   2.8500000e+01   4.3556093e-05   1.4204320e-06   2.7535256e-06   0.0000000e+00   1.1910090e-04   1.3118899e-04   0.0000000e+00   1.2052134e-04   1.3394252e-04   0.0000000e+00
   2.8625000e+01   4.3176861e-05   1.9210986e-06   3.3112727e-06   0.0000000e+00   1.1665243e-04   1.2657379e-04   0.0000000e+00   1.1857353e-04   1.2988506e-04   0.0000000e+00
   2.8750000e+01   4.2802558e-05   1.3952294e-06   2.7277731e-06   0.0000000e+00   1.1474299e-04   1.3262093e-04   0.0000000e+00   1.1613822e-04   1.3534870e-04   0.0000000e+00
   2.8875000e+01   4.2433100e-05   1.1237089e-06   2.0528066e-06   0.0000000e+00   1.1907332e-04   1.2558044e-04   0.0000000e+00   1.2019703e-04   1.2763324e-04   0.0000000e+00
   2.9000000e+01   4.2068404e-05   1.5221759e-06   2.5614245e-06   0.0000000e+00   1.1813044e-04   1.2413020e-04   0.0000000e+00   1.1965261e-04   1.2669163e-04   0.0000000e+00
   2.9125000e+01   4.1708388e-05   1.1667734e-06   2.2151584e-06   0.0000000e+00   1.1525797e-04   1.2572316e-04   0.0000000e+00   1.1642475e-04   1.2793832e-04   0.0000000e+00
   2.9250000e+01   4.1352973e-05   1.6800609e-06   2.9849721e-06   0.0000000e+00   1.1363085e-04   1.2413791e-04   0.0000000e+00   1.1531091e-04   1.2712288e-04   0.0000000e+00
   2.9375000e+01   4.1002079e-05   1.6266629e-06   2.6839926e-06   0.0000000e+00   1.1982766e-04   1.2677793e-04   0.0000000e+00   1.2145432e-04   1.2946192e-04   0.0000000e+00
   2.9500000e+01   4.0655632e-05   2.1132645e-06   3.5216312e-06   0.0000000e+00   1.0860922e-04   1.1953579e-04   0.0000000e+00   1.1072249e-04   1.2305742e-04   0.0000000e+00
   2.9625000e+01   4.0313557e-05   2.2781601e-06   3.7206051e-06   0.0000000e+00   1.1645968e-04   1.2603856e-04   0.0000000e+00   1.1873784e-04   1.2975916e-04   0.0000000e+00
   2.9750000e+01   3.9975779e-05   1.2876650e-06   2.3639127e-06   0.0000000e+00   1.1117152e-04   1.2134352e-04   0.0000000e+00   1.1245919e-04   1.2370743e-04   0.0000000e+00
   2.9875000e+01   3.9642227e-05   1.7690995e-06   3.0785238e-06   0.0000000e+00   1.0914053e-04   1.1924808e-04   0.0000000e+00   1.1090963e-04   1.2232661e-04   0.0000000e+00
   3.0000000e+01   3.9312832e-05   1.3503171e-06   2.3741993e-06   0.0000000e+00   1.0921955e-04   1.1772594e-04   0.0000000e+00   1.1056987e-04   1.2010014e-04   0.0000000e+00


==> Figs/SingleAntennaSetup_lambda_0.5.dat <==
   0.0000000e+00   2.0000000e+00   5.0052143e-01   5.0053008e-01   0.0000000e+00  -3.3604212e-25   0.0000000e+00   0.0000000e+00   5.0052143e-01   5.0053008e-01   0.0000000e+00
   1.2500000e-01   3.4903883e-01   9.3559795e-02   1.0917820e-01   0.0000000e+00   1.2210344e-02   2.3426584e-02   0.0000000e+00   1.0577014e-01   1.3260478e-01   0.0000000e+00
   2.5000000e-01   2.5356572e-01   7.0534806e-02   8.1007764e-02   0.0000000e+00   1.2366289e-02   2.7251676e-02   0.0000000e+00   8.2901096e-02   1.0825944e-01   0.0000000e+00
   3.7500000e-01   2.0311419e-01   5.8540684e-02   6.6426365e-02   0.0000000e+00   1.2203448e-02   2.8627440e-02   0.0000000e+00   7.0744132e-02   9.5053805e-02   0.0000000e+00
   5.0000000e-01   1.7040484e-01   5.0609299e-02   5.7037137e-02   0.0000000e+00   1.1872061e-02   3.2835936e-02   0.0000000e+00   6.2481360e-02   8.9873073e-02   0.0000000e+00
   6.2500000e-01   1.4725327e-01   4.4846177e-02   5.0305774e-02   0.0000000e+00   1.1652073e-02   2.8692386e-02   0.0000000e+00   5.6498250e-02   7.8998160e-02   0.0000000e+00
   7.5000000e-01   1.2993558e-01   4.0691424e-02   4.5184606e-02   0.0000000e+00   1.1410606e-02   2.9005350e-02   0.0000000e+00   5.2102031e-02   7.4189956e-02   0.0000000e+00
   8.7500000e-01   1.1644859e-01   3.7298003e-02   4.1002501e-02   0.0000000e+00   1.1184983e-02   3.0660637e-02   0.0000000e+00   4.8482986e-02   7.1663137e-02   0.0000000e+00
   1.0000000e+00   1.0561014e-01   3.4382038e-02   3.7572924e-02   0.0000000e+00   1.1021468e-02   2.8865252e-02   0.0000000e+00   4.5403507e-02   6.6438176e-02   0.0000000e+00
   1.1250000e+00   9.6678366e-02   3.1710574e-02   3.4284551e-02   0.0000000e+00   1.0901017e-02   3.0204070e-02   0.0000000e+00   4.2611591e-02   6.4488621e-02   0.0000000e+00
   1.2500000e+00   8.9166009e-02   2.9923396e-02   3.1858803e-02   0.0000000e+00   1.0779006e-02   3.0148011e-02   0.0000000e+00   4.0702402e-02   6.2006814e-02   0.0000000e+00
   1.3750000e+00   8.2741057e-02   2.8023799e-02   3.0261069e-02   0.0000000e+00   1.0603053e-02   3.1766486e-02   0.0000000e+00   3.8626852e-02   6.2027554e-02   0.0000000e+00
   1.5000000e+00   7.7170093e-02   2.6656001e-02   2.7882426e-02   0.0000000e+00   1.0397680e-02   3.0336939e-02   0.0000000e+00   3.7053682e-02   5.8219365e-02   0.0000000e+00
   1.6250000e+00   7.2284402e-02   2.5128038e-02   2.6439892e-02   0.0000000e+00   1.0362293e-02   3.0548684e-02   0.0000000e+00   3.5490330e-02   5.6988576e-02   0.0000000e+00
   1.7500000e+00   6.7958942e-02   2.4045519e-02   2.5189333e-02   0.0000000e+00   1.0184768e-02   2.9678880e-02   0.0000000e+00   3.4230286e-02   5.4868213e-02   0.0000000e+00
   1.8750000e+00   6.4098906e-02   2.3026542e-02   2.3586886e-02   0.0000000e+00   1.0045626e-02   3.1549894e-02   0.0000000e+00   3.3072169e-02   5.5136779e-02   0.0000000e+00
   2.0000000e+00   6.0630905e-02   2.2004687e-02   2.2968354e-02   0.0000000e+00   9.9504381e-03   2.9054998e-02   0.0000000e+00   3.1955125e-02   5.2023352e-02   0.0000000e+00
   2.1250000e+00   5.7497050e-02   2.1115186e-02   2.2289181e-02   0.0000000e+00   9.8205749e-03   2.9340962e-02   0.0000000e+00   3.0935761e-02   5.1630143e-02   0.0000000e+00
   2.2500000e+00   5.4650905e-02   2.0128514e-02   2.0807196e-02   0.0000000e+00   9.6871274e-03   3.0743316e-02   0.0000000e+00   2.9815641e-02   5.1550512e-02   0.0000000e+00
   2.3750000e+00   5.2054654e-02   1.9380035e-02   1.9741447e-02   0.0000000e+00   9.5591607e-03   2.7823604e-02   0.0000000e+00   2.8939196e-02   4.7565051e-02   0.0000000e+00
   2.5000000e+00   4.9677085e-02   1.8781975e-02   1.9354723e-02   0.0000000e+00   9.4897745e-03   2.8824279e-02   0.0000000e+00   2.8271750e-02   4.8179002e-02   0.0000000e+00
   2.6250000e+00   4.7492136e-02   1.8046266e-02   1.8228854e-02   0.0000000e+00   9.3808638e-03   3.0138437e-02   0.0000000e+00   2.7427130e-02   4.8367291e-02   0.0000000e+00
   2.7500000e+00   4.5477815e-02   1.7391459e-02   1.7639659e-02   0.0000000e+00   9.1916925e-03   2.9886603e-02   0.0000000e+00   2.6583151e-02   4.7526262e-02   0.0000000e+00
   2.8750000e+00   4.3615398e-02   1.6844687e-02   1.7406820e-02   0.0000000e+00   9.1397722e-03   2.6509040e-02   0.0000000e+00   2.5984459e-02   4.3915860e-02   0.0000000e+00
   3.0000000e+00   4.1888817e-02   1.6297547e-02   1.6442346e-02   0.0000000e+00   8.9093923e-03   2.6499650e-02   0.0000000e+00   2.5206939e-02   4.2941995e-02   0.0000000e+00
   3.1250000e+00   4.0284186e-02   1.5739509e-02   1.5573572e-02   0.0000000e+00   8.8813521e-03   2.7643762e-02   0.0000000e+00   2.4620861e-02   4.3217334e-02   0.0000000e+00
   3.2500000e+00   3.8789430e-02   1.5368030e-02   1.5373985e-02   0.0000000e+00   8.7219786e-03   2.7331616e-02   0.0000000e+00   2.4090008e-02   4.2705601e-02   0.0000000e+00
   3.3750000e+00   3.7393994e-02   1.4986114e-02   1.4726615e-02   0.0000000e+00   8.5895702e-03   2.7052635e-02   0.0000000e+00   2.3575684e-02   4.1779250e-02   0.0000000e+00
   3.5000000e+00   3.6088607e-02   1.4404470e-02   1.4267508e-02   0.0000000e+00   8.5906214e-03   2.8933707e-02   0.0000000e+00   2.2995091e-02   4.3201215e-02   0.0000000e+00
   3.6250000e+00   3.4865090e-02   1.4068145e-02   1.3699395e-02   0.0000000e+00   8.4549028e-03   2.6449172e-02   0.0000000e+00   2.2523048e-02   4.0148567e-02   0.0000000e+00
   3.7500000e+00   3.3716197e-02   1.3673908e-02   1.3488847e-02   0.0000000e+00   8.3098060e-03   2.5821866e-02   0.0000000e+00   2.1983714e-02   3.9310713e-02   0.0000000e+00
   3.8750000e+00   3.2635492e-02   1.3392306e-02   1.3257052e-02   0.0000000e+00   8.2315498e-03   2.8223944e-02   0.0000000e+00   2.1623856e-02   4.1480996e-02   0.0000000e+00
   4.0000000e+00   3.1617236e-02   1.2918331e-02   1.2531278e-02   0.0000000e+00   8.1812989e-03   2.5839512e-02   0.0000000e+00   2.1099630e-02   3.8370790e-02   0.0000000e+00
   4.1250000e+00   3.0656295e-02   1.2600572e-02   1.2225022e-02   0.0000000e+00   8.0771254e-03   2.9386496e-02   0.0000000e+00   2.0677698e-02   4.1611518e-02   0.0000000e+00
   4.2500000e+00   2.9748067e-02   1.2374361e-02   1.1828949e-02   0.0000000e+00   7.9356748e-03   2.5354648e-02   0.0000000e+00   2.0310036e-02   3.7183597e-02   0.0000000e+00
   4.3750000e+00   2.8888416e-02   1.1984852e-02   1.1531264e-02   0.0000000e+00   7.8642830e-03   2.8963046e-02   0.0000000e+00   1.9849135e-02   4.0494310e-02   0.0000000e+00
   4.5000000e+00   2.8073614e-02   1.1762269e-02   1.1250777e-02   0.0000000e+00   7.7838130e-03   2.5968373e-02   0.0000000e+00   1.9546082e-02   3.7219150e-02   0.0000000e+00
   4.6250000e+00   2.7300294e-02   1.1562658e-02   1.1116934e-02   0.0000000e+00   7.7234661e-03   2.5510432e-02   0.0000000e+00   1.9286124e-02   3.6627366e-02   0.0000000e+00
   4.7500000e+00   2.6565409e-02   1.1322227e-02   1.0519031e-02   0.0000000e+00   7.6168700e-03   2.4965066e-02   0.0000000e+00   1.8939097e-02   3.5484097e-02   0.0000000e+00
   4.8750000e+00   2.5866195e-02   1.1033420e-02   1.0104096e-02   0.0000000e+00   7.5073989e-03   2.7119266e-02   0.0000000e+00   1.8540819e-02   3.7223362e-02   0.0000000e+00
   5.0000000e+00   2.5200142e-02   1.0746101e-02   9.9864439e-03   0.0000000e+00   7.4146202e-03   2.3497885e-02   0.0000000e+00   1.8160721e-02   3.3484328e-02   0.0000000e+00
   5.1250000e+00   2.4564962e-02   1.0598342e-02   1.0290590e-02   0.0000000e+00   7.3658156e-03   2.5343116e-02   0.0000000e+00   1.7964157e-02   3.5633705e-02   0.0000000e+00
   5.2500000e+00   2.3958572e-02   1.0125066e-02   9.4598955e-03   0.0000000e+00   7.3134840e-03   2.4165813e-02   0.0000000e+00   1.7438550e-02   3.3625708e-02   0.0000000e+00
   5.3750000e+00   2.3379066e-02   1.0130643e-02   9.3071507e-03   0.0000000e+00   7.2351781e-03   2.8567575e-02   0.0000000e+00   1.7365821e-02   3.7874726e-02   0.0000000e+00
   5.5000000e+00   2.2824701e-02   9.8908437e-03   9.0403746e-03   0.0000000e+00   7.2050480e-03   2.3791235e-02   0.0000000e+00   1.7095892e-02   3.2831610e-02   0.0000000e+00
   5.6250000e+00   2.2293879e-02   9.8138851e-03   9.0169722e-03   0.0000000e+00   7.0775677e-03   2.2139113e-02   0.0000000e+00   1.6891453e-02   3.1156085e-02   0.0000000e+00
   5.7500000e+00   2.1785133e-02   9.5420877e-03   8.7476540e-03   0.0000000e+00   7.0178786e-03   2.2522895e-02   0.0000000e+00   1.6559966e-02   3.1270549e-02   0.0000000e+00
   5.8750000e+00   2.1297113e-02   9.2290379e-03   8.5214345e-03   0.0000000e+00   6.9929335e-03   2.7546182e-02   0.0000000e+00   1.6221971e-02   3.6067617e-02   0.0000000e+00
   6.0000000e+00   2.0828578e-02   9.1822437e-03   8.4977174e-03   0.0000000e+00   6.8365832e-03   2.2717786e-02   0.0000000e+00   1.6018827e-02   3.1215504e-02   0.0000000e+00
   6.1250000e+00   2.0378382e-02   8.9985346e-03   8.3181949e-03   0.0000000e+00   6.8249505e-03   2.3919948e-02   0.0000000e+00   1.5823485e-02   3.2238143e-02   0.0000000e+00
   6.2500000e+00   1.9945467e-02   8.7805467e-03   7.9456454e-03   0.0000000e+00   6.8214334e-03   2.4898863e-02   0.0000000e+00   1.5601980e-02   3.2844508e-02   0.0000000e+00
   6.3750000e+00   1.9528854e-02   8.6378153e-03   7.8999794e-03   0.0000000e+00   6.7523026e-03   2.1506059e-02   0.0000000e+00   1.5390118e-02   2.9406038e-02   0.0000000e+00
   6.5000000e+00   1.9127638e-02   8.4116507e-03   7.7601881e-03   0.0000000e+00   6.6428184e-03   2.1712296e-02   0.0000000e+00   1.5054469e-02   2.9472484e-02   0.0000000e+00
   6.6250000e+00   1.8740977e-02   8.3487379e-03   7.6882595e-03   0.0000000e+00   6.5686116e-03   2.4699933e-02   0.0000000e+00   1.4917349e-02   3.2388192e-02   0.0000000e+00
   6.7500000e+00   1.8368092e-02   8.3068208e-03   7.7055526e-03   0.0000000e+00   6.6015110e-03   2.1884413e-02   0.0000000e+00   1.4908332e-02   2.9589966e-02   0.0000000e+00
   6.8750000e+00   1.8008257e-02   7.9893645e-03   7.3303554e-03   0.0000000e+00   6.5148873e-03   2.0904570e-02   0.0000000e+00   1.4504252e-02   2.8234925e-02   0.0000000e+00
   7.0000000e+00   1.7660797e-02   7.9839678e-03   7.4385231e-03   0.0000000e+00   6.4643378e-03   2.1963440e-02   0.0000000e+00   1.4448306e-02   2.9401963e-02   0.0000000e+00
   7.1250000e+00   1.7325084e-02   7.8776658e-03   7.3260883e-03   0.0000000e+00   6.5076628e-03   2.0991053e-02   0.0000000e+00   1.4385329e-02   2.8317141e-02   0.0000000e+00
   7.2500000e+00   1.7000530e-02   7.7438246e-03   6.9090183e-03   0.0000000e+00   6.3713907e-03   2.4154249e-02   0.0000000e+00   1.4115215e-02   3.1063267e-02   0.0000000e+00
   7.3750000e+00   1.6686587e-02   7.6087548e-03   6.6262517e-03   0.0000000e+00   6.3019561e-03   2.2344329e-02   0.0000000e+00   1.3910711e-02   2.8970581e-02   0.0000000e+00
   7.5000000e+00   1.6382743e-02   7.4706428e-03   6.7510959e-03   0.0000000e+00   6.2908766e-03   2.1780659e-02   0.0000000e+00   1.3761519e-02   2.8531755e-02   0.0000000e+00
   7.6250000e+00   1.6088517e-02   7.3639007e-03   6.3037871e-03   0.0000000e+00   6.2004785e-03   2.3498095e-02   0.0000000e+00   1.3564379e-02   2.9801882e-02   0.0000000e+00
   7.7500000e+00   1.5803460e-02   7.1352968e-03   6.1597407e-03   0.0000000e+00   6.1865083e-03   2.1744030e-02   0.0000000e+00   1.3321805e-02   2.7903771e-02   0.0000000e+00
   7.8750000e+00   1.5527150e-02   7.0869767e-03   6.0797806e-03   0.0000000e+00   6.1601294e-03   2.2252946e-02   0.0000000e+00   1.3247106e-02   2.8332727e-02   0.0000000e+00
   8.0000000e+00   1.5259191e-02   6.9441268e-03   6.2751317e-03   0.0000000e+00   6.0978014e-03   2.1274446e-02   0.0000000e+00   1.3041928e-02   2.7549578e-02   0.0000000e+00
   8.1250000e+00   1.4999211e-02   6.9266025e-03   6.0197583e-03   0.0000000e+00   5.9676288e-03   2.0997902e-02   0.0000000e+00   1.2894231e-02   2.7017660e-02   0.0000000e+00
   8.2500000e+00   1.4746858e-02   6.7647644e-03   5.9641558e-03   0.0000000e+00   5.9426700e-03   2.1328096e-02   0.0000000e+00   1.2707434e-02   2.7292252e-02   0.0000000e+00
   8.3750000e+00   1.4501804e-02   6.6577857e-03   5.5633439e-03   0.0000000e+00   5.9632212e-03   2.2851739e-02   0.0000000e+00   1.2621007e-02   2.8415083e-02   0.0000000e+00
   8.5000000e+00   1.4263738e-02   6.6085707e-03   5.9221483e-03   0.0000000e+00   5.9155505e-03   2.1103095e-02   0.0000000e+00   1.2524121e-02   2.7025244e-02   0.0000000e+00
   8.6250000e+00   1.4032365e-02   6.5296360e-03   5.7581942e-03   0.0000000e+00   5.8652826e-03   2.0630548e-02   0.0000000e+00   1.2394919e-02   2.6388742e-02   0.0000000e+00
   8.7500000e+00   1.3807410e-02   6.4259839e-03   5.5329303e-03   0.0000000e+00   5.8700282e-03   2.0954520e-02   0.0000000e+00   1.2296012e-02   2.6487450e-02   0.0000000e+00
   8.8750000e+00   1.3588610e-02   6.3827034e-03   5.4098630e-03   0.0000000e+00   5.7448191e-03   2.0528788e-02   0.0000000e+00   1.2127523e-02   2.5938651e-02   0.0000000e+00
   9.0000000e+00   1.3375717e-02   6.2153736e-03   5.0066278e-03   0.0000000e+00   5.7529273e-03   2.3154789e-02   0.0000000e+00   1.1968301e-02   2.8161416e-02   0.0000000e+00
   9.1250000e+00   1.3168498e-02   6.0887474e-03   5.4051625e-03   0.0000000e+00   5.7029771e-03   1.9928472e-02   0.0000000e+00   1.1791725e-02   2.5333635e-02   0.0000000e+00
   9.2500000e+00   1.2966729e-02   6.1297235e-03   5.1780055e-03   0.0000000e+00   5.6604310e-03   2.0394067e-02   0.0000000e+00   1.1790155e-02   2.5572072e-02   0.0000000e+00
   9.3750000e+00   1.2770202e-02   5.9207360e-03   4.8173212e-03   0.0000000e+00   5.6630215e-03   2.0934110e-02   0.0000000e+00   1.1583758e-02   2.5751432e-02   0.0000000e+00
   9.5000000e+00   1.2578715e-02   5.9040367e-03   5.1261898e-03   0.0000000e+00   5.5442316e-03   2.1825744e-02   0.0000000e+00   1.1448268e-02   2.6951934e-02   0.0000000e+00
   9.6250000e+00   1.2392079e-02   5.8212036e-03   4.9400825e-03   0.0000000e+00   5.5153608e-03   2.1595755e-02   0.0000000e+00   1.1336564e-02   2.6535838e-02   0.0000000e+00
   9.7500000e+00   1.2210115e-02   5.7191312e-03   4.9797464e-03   0.0000000e+00   5.5551988e-03   2.1652174e-02   0.0000000e+00   1.1274330e-02   2.6631920e-02   0.0000000e+00
   9.8750000e+00   1.2032650e-02   5.6527646e-03   4.7567462e-03   0.0000000e+00   5.5439515e-03   1.9951190e-02   0.0000000e+00   1.1196716e-02   2.4707936e-02   0.0000000e+00
   1.0000000e+01   1.1859522e-02   5.5977521e-03   4.6788203e-03   0.0000000e+00   5.5268830e-03   2.0177584e-02   0.0000000e+00   1.1124635e-02   2.4856405e-02   0.0000000e+00
   1.0125000e+01   1.1690575e-02   5.6080289e-03   4.6464661e-03   0.0000000e+00   5.4185792e-03   1.9720144e-02   0.0000000e+00   1.1026608e-02   2.4366610e-02   0.0000000e+00
   1.0250000e+01   1.1525663e-02   5.5112559e-03   4.6832862e-03   0.0000000e+00   5.4145263e-03   1.8592828e-02   0.0000000e+00   1.0925782e-02   2.3276114e-02   0.0000000e+00
   1.0375000e+01   1.1364643e-02   5.4036553e-03   4.7793307e-03   0.0000000e+00   5.3893509e-03   1.8338681e-02   0.0000000e+00   1.0793006e-02   2.3118012e-02   0.0000000e+00
   1.0500000e+01   1.1207381e-02   5.2885080e-03   4.4557674e-03   0.0000000e+00   5.2862871e-03   1.8398534e-02   0.0000000e+00   1.0574795e-02   2.2854301e-02   0.0000000e+00
   1.0625000e+01   1.1053750e-02   5.2863472e-03   4.3973989e-03   0.0000000e+00   5.3422273e-03   2.1110390e-02   0.0000000e+00   1.0628575e-02   2.5507789e-02   0.0000000e+00
   1.0750000e+01   1.0903626e-02   5.2132528e-03   4.2108003e-03   0.0000000e+00   5.2589022e-03   1.9717405e-02   0.0000000e+00   1.0472155e-02   2.3928205e-02   0.0000000e+00
   1.0875000e+01   1.0756893e-02   5.1543523e-03   4.3900537e-03   0.0000000e+00   5.2215616e-03   1.8024329e-02   0.0000000e+00   1.0375914e-02   2.2414382e-02   0.0000000e+00
   1.1000000e+01   1.0613439e-02   5.0839797e-03   4.0336408e-03   0.0000000e+00   5.2057834e-03   2.3517510e-02   0.0000000e+00   1.0289763e-02   2.7551151e-02   0.0000000e+00
   1.1125000e+01   1.0473156e-02   5.0164720e-03   4.2038892e-03   0.0000000e+00   5.1702374e-03   2.0694426e-02   0.0000000e+00   1.0186709e-02   2.4898316e-02   0.0000000e+00
   1.1250000e+01   1.0335943e-02   5.0381081e-03   4.2518411e-03   0.0000000e+00   5.1146035e-03   2.0297040e-02   0.0000000e+00   1.0152712e-02   2.4548881e-02   0.0000000e+00
   1.1375000e+01   1.0201701e-02   4.9358623e-03   4.3412973e-03   0.0000000e+00   5.1462211e-03   1.9146539e-02   0.0000000e+00   1.0082083e-02   2.3487836e-02   0.0000000e+00
   1.1500000e+01   1.0070336e-02   4.8239205e-03   4.1477257e-03   0.0000000e+00   5.0814371e-03   1.8509461e-02   0.0000000e+00   9.9053576e-03   2.2657186e-02   0.0000000e+00
   1.1625000e+01   9.9417593e-03   4.7992824e-03   4.0669210e-03   0.0000000e+00   5.1221101e-03   1.9653000e-02   0.0000000e+00   9.9213926e-03   2.3719921e-02   0.0000000e+00
   1.1750000e+01   9.8158832e-03   4.8179555e-03   4.1628057e-03   0.0000000e+00   5.1281969e-03   1.7972070e-02   0.0000000e+00   9.9461523e-03   2.2134876e-02   0.0000000e+00
   1.1875000e+01   9.6926255e-03   4.6074137e-03   3.9650763e-03   0.0000000e+00   5.0416118e-03   1.7938249e-02   0.0000000e+00   9.6490255e-03   2.1903326e-02   0.0000000e+00
   1.2000000e+01   9.5719066e-03   4.5866554e-03   3.7448076e-03   0.0000000e+00   5.0115074e-03   2.0356819e-02   0.0000000e+00   9.5981629e-03   2.4101626e-02   0.0000000e+00
   1.2125000e+01   9.4536504e-03   4.5714534e-03   3.8842056e-03   0.0000000e+00   4.9454292e-03   1.7355608e-02   0.0000000e+00   9.5168827e-03   2.1239814e-02   0.0000000e+00
   1.2250000e+01   9.3377836e-03   4.5086711e-03   3.8149411e-03   0.0000000e+00   4.9816968e-03   1.8223813e-02   0.0000000e+00   9.4903679e-03   2.2038754e-02   0.0000000e+00
   1.2375000e+01   9.2242358e-03   4.4439319e-03   3.7593147e-03   0.0000000e+00   4.9840365e-03   1.6824566e-02   0.0000000e+00   9.4279684e-03   2.0583881e-02   0.0000000e+00
   1.2500000e+01   9.1129394e-03   4.3894138e-03   3.7380887e-03   0.0000000e+00   4.9337580e-03   1.7374514e-02   0.0000000e+00   9.3231718e-03   2.1112603e-02   0.0000000e+00
   1.2625000e+01   9.0038293e-03   4.3866498e-03   3.3731719e-03   0.0000000e+00   4.8727878e-03   1.7358670e-02   0.0000000e+00   9.2594375e-03   2.0731842e-02   0.0000000e+00
   1.2750000e+01   8.8968429e-03   4.4019068e-03   3.3598876e-03   0.0000000e+00   4.8206356e-03   1.9363308e-02   0.0000000e+00   9.2225424e-03   2.2723196e-02   0.0000000e+00
   1.2875000e+01   8.7919201e-03   4.3604465e-03   3.5936464e-03   0.0000000e+00   4.8143769e-03   1.7457987e-02   0.0000000e+00   9.1748233e-03   2.1051633e-02   0.0000000e+00
   1.3000000e+01   8.6890028e-03   4.2069348e-03   3.4727885e-03   0.0000000e+00   4.7669841e-03   1.7399854e-02   0.0000000e+00   8.9739189e-03   2.0872643e-02   0.0000000e+00
   1.3125000e+01   8.5880353e-03   4.2121000e-03   3.5766119e-03   0.0000000e+00   4.8243324e-03   1.7316561e-02   0.0000000e+00   9.0364324e-03   2.0893173e-02   0.0000000e+00
   1.3250000e+01   8.4889637e-03   4.1546902e-03   3.3089902e-03   0.0000000e+00   4.7456217e-03   1.8647526e-02   0.0000000e+00   8.9003119e-03   2.1956516e-02   0.0000000e+00
   1.3375000e+01   8.3917362e-03   4.1342741e-03   3.3330424e-03   0.0000000e+00   4.7263326e-03   1.7610655e-02   0.0000000e+00   8.8606068e-03   2.0943697e-02   0.0000000e+00
   1.3500000e+01   8.2963029e-03   4.1386646e-03   3.2823487e-03   0.0000000e+00   4.7365489e-03   1.7832727e-02   0.0000000e+00   8.8752135e-03   2.1115076e-02   0.0000000e+00
   1.3625000e+01   8.2026156e-03   4.0333754e-03   3.4241875e-03   0.0000000e+00   4.6719211e-03   1.7933527e-02   0.0000000e+00   8.7052965e-03   2.1357714e-02   0.0000000e+00
   1.3750000e+01   8.1106277e-03   4.0824089e-03   3.2031645e-03   0.0000000e+00   4.7028695e-03   1.8506830e-02   0.0000000e+00   8.7852784e-03   2.1709994e-02   0.0000000e+00
   1.3875000e+01   8.0202946e-03   4.0111171e-03   3.2064594e-03   0.0000000e+00   4.6090216e-03   3.1739932e-02   0.0000000e+00   8.6201387e-03   3.4946392e-02   0.0000000e+00
   1.4000000e+01   7.9315727e-03   3.8969897e-03   3.3631655e-03   0.0000000e+00   4.6658344e-03   1.5842552e-02   0.0000000e+00   8.5628242e-03   1.9205717e-02   0.0000000e+00
   1.4125000e+01   7.8444205e-03   3.8395953e-03   3.1474606e-03   0.0000000e+00   4.6013954e-03   1.7040046e-02   0.0000000e+00   8.4409907e-03   2.0187507e-02   0.0000000e+00
   1.4250000e+01   7.7587974e-03   3.8457525e-03   3.2584448e-03   0.0000000e+00   4.5932883e-03   1.7919223e-02   0.0000000e+00   8.4390408e-03   2.1177668e-02   0.0000000e+00
   1.4375000e+01   7.6746646e-03   3.8465799e-03   3.1637407e-03   0.0000000e+00   4.5609612e-03   1.7198715e-02   0.0000000e+00   8.4075411e-03   2.0362456e-02   0.0000000e+00
   1.4500000e+01   7.5919843e-03   3.8441021e-03   3.1193486e-03   0.0000000e+00   4.5494915e-03   1.6897839e-02   0.0000000e+00   8.3935936e-03   2.0017187e-02   0.0000000e+00
   1.4625000e+01   7.5107201e-03   3.6596829e-03   2.8855272e-03   0.0000000e+00   4.5289252e-03   1.5834489e-02   0.0000000e+00   8.1886081e-03   1.8720016e-02   0.0000000e+00
   1.4750000e+01   7.4308368e-03   3.7053235e-03   3.0100169e-03   0.0000000e+00   4.4815970e-03   1.6689467e-02   0.0000000e+00   8.1869206e-03   1.9699484e-02   0.0000000e+00
   1.4875000e+01   7.3523004e-03   3.5941768e-03   2.9439184e-03   0.0000000e+00   4.4673306e-03   1.5546560e-02   0.0000000e+00   8.0615074e-03   1.8490479e-02   0.0000000e+00
   1.5000000e+01   7.2750778e-03   3.5392587e-03   2.7776765e-03   0.0000000e+00   4.4366217e-03   1.8433429e-02   0.0000000e+00   7.9758804e-03   2.1211106e-02   0.0000000e+00
   1.5125000e+01   7.1991372e-03   3.5670774e-03   2.9564664e-03   0.0000000e+00   4.4470757e-03   1.5689298e-02   0.0000000e+00   8.0141530e-03   1.8645764e-02   0.0000000e+00
   1.5250000e+01   7.1244477e-03   3.6059028e-03   2.9026273e-03   0.0000000e+00   4.4214599e-03   1.6719231e-02   0.0000000e+00   8.0273628e-03   1.9621858e-02   0.0000000e+00
   1.5375000e+01   7.0509795e-03   3.5829131e-03   2.7578589e-03   0.0000000e+00   4.3922401e-03   1.6095068e-02   0.0000000e+00   7.9751532e-03   1.8852927e-02   0.0000000e+00
   1.5500000e+01   6.9787035e-03   3.4832425e-03   2.7721858e-03   0.0000000e+00   4.3827547e-03   1.5898400e-02   0.0000000e+00   7.8659972e-03   1.8670586e-02   0.0000000e+00
   1.5625000e+01   6.9075919e-03   3.4557613e-03   2.6687865e-03   0.0000000e+00   4.3981030e-03   1.7229586e-02   0.0000000e+00   7.8538643e-03   1.9898372e-02   0.0000000e+00
   1.5750000e+01   6.8376174e-03   3.4124956e-03   2.7922599e-03   0.0000000e+00   4.3224445e-03   1.6829255e-02   0.0000000e+00   7.7349401e-03   1.9621515e-02   0.0000000e+00
   1.5875000e+01   6.7687538e-03   3.4534946e-03   2.7931956e-03   0.0000000e+00   4.3138206e-03   1.8096904e-02   0.0000000e+00   7.7673152e-03   2.0890099e-02   0.0000000e+00
   1.6000000e+01   6.7009754e-03   3.3738093e-03   2.6075031e-03   0.0000000e+00   4.2619262e-03   1.5609844e-02   0.0000000e+00   7.6357355e-03   1.8217347e-02   0.0000000e+00
   1.6125000e+01   6.6342576e-03   3.3224225e-03   2.6629436e-03   0.0000000e+00   4.2924018e-03   1.6443649e-02   0.0000000e+00   7.6148243e-03   1.9106592e-02   0.0000000e+00
   1.6250000e+01   6.5685765e-03   3.3524518e-03   2.7762706e-03   0.0000000e+00   4.2434126e-03   1.5781850e-02   0.0000000e+00   7.5958644e-03   1.8558120e-02   0.0000000e+00
   1.6375000e+01   6.5039087e-03   3.2746415e-03   2.7591268e-03   0.0000000e+00   4.2674788e-03   1.5109868e-02   0.0000000e+00   7.5421203e-03   1.7868995e-02   0.0000000e+00
   1.6500000e+01   6.4402316e-03   3.2338852e-03   2.4108790e-03   0.0000000e+00   4.2143067e-03   1.6420353e-02   0.0000000e+00   7.4481919e-03   1.8831232e-02   0.0000000e+00
   1.6625000e+01   6.3775235e-03   3.3519167e-03   2.6375799e-03   0.0000000e+00   4.2212029e-03   1.6102495e-02   0.0000000e+00   7.5731196e-03   1.8740075e-02   0.0000000e+00
   1.6750000e+01   6.3157629e-03   3.2491135e-03   2.6301369e-03   0.0000000e+00   4.2247956e-03   1.5140967e-02   0.0000000e+00   7.4739091e-03   1.7771104e-02   0.0000000e+00
   1.6875000e+01   6.2549294e-03   3.1612745e-03   2.5087305e-03   0.0000000e+00   4.2131975e-03   1.6943707e-02   0.0000000e+00   7.3744720e-03   1.9452437e-02   0.0000000e+00
   1.7000000e+01   6.1950028e-03   3.1271336e-03   2.3325570e-03   0.0000000e+00   4.1065388e-03   1.6459113e-02   0.0000000e+00   7.2336724e-03   1.8791670e-02   0.0000000e+00
   1.7125000e+01   6.1359637e-03   3.0986586e-03   2.3787950e-03   0.0000000e+00   4.1191594e-03   1.6091130e-02   0.0000000e+00   7.2178180e-03   1.8469925e-02   0.0000000e+00
   1.7250000e+01   6.0777931e-03   3.0326333e-03   2.3101521e-03   0.0000000e+00   4.1010402e-03   1.6555128e-02   0.0000000e+00   7.1336736e-03   1.8865280e-02   0.0000000e+00
   1.7375000e+01   6.0204728e-03   3.0936313e-03   2.2768170e-03   0.0000000e+00   4.0847967e-03   1.6254022e-02   0.0000000e+00   7.1784280e-03   1.8530839e-02   0.0000000e+00
   1.7500000e+01   5.9639849e-03   3.0099020e-03   2.1954414e-03   0.0000000e+00   4.0681612e-03   1.5621437e-02   0.0000000e+00   7.0780633e-03   1.7816878e-02   0.0000000e+00
   1.7625000e+01   5.9083120e-03   2.9284425e-03   2.1785346e-03   0.0000000e+00   4.0944888e-03   1.6404332e-02   0.0000000e+00   7.0229313e-03   1.8582867e-02   0.0000000e+00
   1.7750000e+01   5.8534372e-03   3.0137289e-03   2.3876737e-03   0.0000000e+00   4.0017367e-03   1.6479106e-02   0.0000000e+00   7.0154656e-03   1.8866780e-02   0.0000000e+00
   1.7875000e+01   5.7993442e-03   2.9617169e-03   2.3351255e-03   0.0000000e+00   3.9995370e-03   1.4562187e-02   0.0000000e+00   6.9612539e-03   1.6897312e-02   0.0000000e+00
   1.8000000e+01   5.7460170e-03   2.8986909e-03   2.2387543e-03   0.0000000e+00   4.0229155e-03   1.5418691e-02   0.0000000e+00   6.9216064e-03   1.7657446e-02   0.0000000e+00
   1.8125000e+01   5.6934400e-03   2.9403246e-03   2.1712222e-03   0.0000000e+00   3.9581508e-03   1.6992414e-02   0.0000000e+00   6.8984755e-03   1.9163636e-02   0.0000000e+00
   1.8250000e+01   5.6415983e-03   2.8561087e-03   2.2041833e-03   0.0000000e+00   3.9584873e-03   1.5083323e-02   0.0000000e+00   6.8145960e-03   1.7287506e-02   0.0000000e+00
   1.8375000e+01   5.5904771e-03   2.8828537e-03   2.3778050e-03   0.0000000e+00   3.9999296e-03   1.4458126e-02   0.0000000e+00   6.8827834e-03   1.6835931e-02   0.0000000e+00
   1.8500000e+01   5.5400620e-03   2.8246971e-03   2.1665220e-03   0.0000000e+00   3.9681363e-03   1.5116482e-02   0.0000000e+00   6.7928334e-03   1.7283004e-02   0.0000000e+00
   1.8625000e+01   5.4903392e-03   2.7275954e-03   1.9740093e-03   0.0000000e+00   3.9588121e-03   1.5145143e-02   0.0000000e+00   6.6864075e-03   1.7119152e-02   0.0000000e+00
   1.8750000e+01   5.4412952e-03   2.8124069e-03   2.1931106e-03   0.0000000e+00   3.9433965e-03   1.4113513e-02   0.0000000e+00   6.7558034e-03   1.6306624e-02   0.0000000e+00
   1.8875000e+01   5.3929167e-03   2.8439294e-03   2.2664799e-03   0.0000000e+00   3.9559425e-03   1.4997506e-02   0.0000000e+00   6.7998719e-03   1.7263986e-02   0.0000000e+00
   1.9000000e+01   5.3451909e-03   2.7755173e-03   2.1660095e-03   0.0000000e+00   3.8996246e-03   1.6935954e-02   0.0000000e+00   6.6751418e-03   1.9101964e-02   0.0000000e+00
   1.9125000e+01   5.2981053e-03   2.7246678e-03   2.2583510e-03   0.0000000e+00   3.8985943e-03   1.5252039e-02   0.0000000e+00   6.6232621e-03   1.7510390e-02   0.0000000e+00
   1.9250000e+01   5.2516476e-03   2.6736842e-03   2.0079013e-03   0.0000000e+00   3.8828019e-03   1.5105045e-02   0.0000000e+00   6.5564861e-03   1.7112946e-02   0.0000000e+00
   1.9375000e+01   5.2058060e-03   2.6620360e-03   1.9000224e-03   0.0000000e+00   3.7891582e-03   1.4789409e-02   0.0000000e+00   6.4511942e-03   1.6689432e-02   0.0000000e+00
   1.9500000e+01   5.1605688e-03   2.6339902e-03   1.8714020e-03   0.0000000e+00   3.7895785e-03   1.5496994e-02   0.0000000e+00   6.4235687e-03   1.7368396e-02   0.0000000e+00
   1.9625000e+01   5.1159249e-03   2.6167594e-03   1.9049581e-03   0.0000000e+00   3.8432098e-03   1.3824274e-02   0.0000000e+00   6.4599692e-03   1.5729232e-02   0.0000000e+00
   1.9750000e+01   5.0718632e-03   2.6719217e-03   2.0735879e-03   0.0000000e+00   3.7990410e-03   1.5806327e-02   0.0000000e+00   6.4709627e-03   1.7879915e-02   0.0000000e+00
   1.9875000e+01   5.0283728e-03   2.6219277e-03   2.0004503e-03   0.0000000e+00   3.7980067e-03   1.5108366e-02   0.0000000e+00   6.4199344e-03   1.7108817e-02   0.0000000e+00
   2.0000000e+01   4.9854435e-03   2.5981982e-03   2.0434290e-03   0.0000000e+00   3.7745723e-03   1.3552294e-02   0.0000000e+00   6.3727705e-03   1.5595723e-02   0.0000000e+00
   2.0125000e+01   4.9430649e-03   2.5613352e-03   1.9852104e-03   0.0000000e+00   3.7673981e-03   1.3511644e-02   0.0000000e+00   6.3287333e-03   1.5496855e-02   0.0000000e+00
   2.0250000e+01   4.9012271e-03   2.5515061e-03   2.1312099e-03   0.0000000e+00   3.7817909e-03   1.3410964e-02   0.0000000e+00   6.3332969e-03   1.5542173e-02   0.0000000e+00
   2.0375000e+01   4.8599204e-03   2.5289946e-03   1.8315487e-03   0.0000000e+00   3.7565222e-03   1.4084800e-02   0.0000000e+00   6.2855168e-03   1.5916349e-02   0.0000000e+00
   2.0500000e+01   4.8191353e-03   2.4809450e-03   2.1046392e-03   0.0000000e+00   3.7743529e-03   1.4710607e-02   0.0000000e+00   6.2552979e-03   1.6815246e-02   0.0000000e+00
   2.0625000e+01   4.7788624e-03   2.4998422e-03   1.7275857e-03   0.0000000e+00   3.6991669e-03   1.5373888e-02   0.0000000e+00   6.1990092e-03   1.7101474e-02   0.0000000e+00
   2.0750000e+01   4.7390929e-03   2.4461850e-03   1.7689565e-03   0.0000000e+00   3.7184541e-03   1.5511373e-02   0.0000000e+00   6.1646392e-03   1.7280330e-02   0.0000000e+00
   2.0875000e+01   4.6998178e-03   2.4500088e-03   1.8045107e-03   0.0000000e+00   3.6860367e-03   1.4562383e-02   0.0000000e+00   6.1360455e-03   1.6366894e-02   0.0000000e+00
   2.1000000e+01   4.6610285e-03   2.4476853e-03   1.6332888e-03   0.0000000e+00   3.6121754e-03   1.4169502e-02   0.0000000e+00   6.0598607e-03   1.5802791e-02   0.0000000e+00
   2.1125000e+01   4.6227166e-03   2.4433542e-03   1.8195502e-03   0.0000000e+00   3.5905438e-03   1.3722198e-02   0.0000000e+00   6.0338979e-03   1.5541749e-02   0.0000000e+00
   2.1250000e+01   4.5848738e-03   2.3927253e-03   1.7859139e-03   0.0000000e+00   3.6083046e-03   1.4191497e-02   0.0000000e+00   6.0010299e-03   1.5977411e-02   0.0000000e+00
   2.1375000e+01   4.5474923e-03   2.4471331e-03   1.8459670e-03   0.0000000e+00   3.6182990e-03   1.3775061e-02   0.0000000e+00   6.0654321e-03   1.5621028e-02   0.0000000e+00
   2.1500000e+01   4.5105640e-03   2.3637243e-03   1.7629903e-03   0.0000000e+00   3.6211276e-03   1.3788666e-02   0.0000000e+00   5.9848519e-03   1.5551657e-02   0.0000000e+00
   2.1625000e+01   4.4740813e-03   2.3205383e-03   1.9845934e-03   0.0000000e+00   3.6075881e-03   1.2777363e-02   0.0000000e+00   5.9281264e-03   1.4761956e-02   0.0000000e+00
   2.1750000e+01   4.4380368e-03   2.3150803e-03   1.7563083e-03   0.0000000e+00   3.5868417e-03   1.4014548e-02   0.0000000e+00   5.9019221e-03   1.5770857e-02   0.0000000e+00
   2.1875000e+01   4.4024230e-03   2.2676034e-03   1.7271214e-03   0.0000000e+00   3.5791975e-03   1.4490089e-02   0.0000000e+00   5.8468009e-03   1.6217210e-02   0.0000000e+00
   2.2000000e+01   4.3672329e-03   2.2650536e-03   1.5296900e-03   0.0000000e+00   3.5459015e-03   1.4677757e-02   0.0000000e+00   5.8109552e-03   1.6207447e-02   0.0000000e+00
   2.2125000e+01   4.3324594e-03   2.3441977e-03   1.6501017e-03   0.0000000e+00   3.5287262e-03   1.5245483e-02   0.0000000e+00   5.8729240e-03   1.6895585e-02   0.0000000e+00
   2.2250000e+01   4.2980956e-03   2.2623581e-03   1.7376957e-03   0.0000000e+00   3.5142612e-03   1.3054925e-02   0.0000000e+00   5.7766193e-03   1.4792620e-02   0.0000000e+00
   2.2375000e+01   4.2641350e-03   2.2278032e-03   1.6775311e-03   0.0000000e+00   3.5572691e-03   1.4203096e-02   0.0000000e+00   5.7850723e-03   1.5880627e-02   0.0000000e+00
   2.2500000e+01   4.2305708e-03   2.2148753e-03   1.6183739e-03   0.0000000e+00   3.5012307e-03   1.3025795e-02   0.0000000e+00   5.7161060e-03   1.4644168e-02   0.0000000e+00
   2.2625000e+01   4.1973968e-03   2.1455866e-03   1.7539143e-03   0.0000000e+00   3.5207401e-03   1.4011805e-02   0.0000000e+00   5.6663267e-03   1.5765719e-02   0.0000000e+00
   2.2750000e+01   4.1646066e-03   2.1624871e-03   1.5194347e-03   0.0000000e+00   3.4800453e-03   1.4772975e-02   0.0000000e+00   5.6425325e-03   1.6292410e-02   0.0000000e+00
   2.2875000e+01   4.1321941e-03   2.1651208e-03   1.7302997e-03   0.0000000e+00   3.4596165e-03   1.2236866e-02   0.0000000e+00   5.6247373e-03   1.3967166e-02   0.0000000e+00
   2.3000000e+01   4.1001533e-03   2.1423432e-03   1.6356574e-03   0.0000000e+00   3.4786444e-03   1.5332807e-02   0.0000000e+00   5.6209877e-03   1.6968464e-02   0.0000000e+00
   2.3125000e+01   4.0684783e-03   2.1228352e-03   1.5415944e-03   0.0000000e+00   3.4172900e-03   1.2903261e-02   0.0000000e+00   5.5401252e-03   1.4444855e-02   0.0000000e+00
   2.3250000e+01   4.0371633e-03   2.1084886e-03   1.6106424e-03   0.0000000e+00   3.4557460e-03   1.2718493e-02   0.0000000e+00   5.5642346e-03   1.4329135e-02   0.0000000e+00
   2.3375000e+01   4.0062028e-03   2.1549599e-03   1.6847566e-03   0.0000000e+00   3.4341620e-03   1.1759316e-02   0.0000000e+00   5.5891219e-03   1.3444072e-02   0.0000000e+00
   2.3500000e+01   3.9755911e-03   2.1077502e-03   1.5307283e-03   0.0000000e+00   3.4310896e-03   1.2541641e-02   0.0000000e+00   5.5388398e-03   1.4072369e-02   0.0000000e+00
   2.3625000e+01   3.9453230e-03   2.1333865e-03   1.4769110e-03   0.0000000e+00   3.3702904e-03   1.2987754e-02   0.0000000e+00   5.5036769e-03   1.4464665e-02   0.0000000e+00
   2.3750000e+01   3.9153930e-03   2.0095395e-03   1.3324082e-03   0.0000000e+00   3.3962393e-03   1.2455322e-02   0.0000000e+00   5.4057788e-03   1.3787731e-02   0.0000000e+00
   2.3875000e+01   3.8857961e-03   2.0418804e-03   1.4899418e-03   0.0000000e+00   3.3780302e-03   1.2489737e-02   0.0000000e+00   5.4199107e-03   1.3979678e-02   0.0000000e+00
   2.4000000e+01   3.8565271e-03   2.0211657e-03   1.4320930e-03   0.0000000e+00   3.3360406e-03   1.2584640e-02   0.0000000e+00   5.3572064e-03   1.4016733e-02   0.0000000e+00
   2.4125000e+01   3.8275810e-03   2.0395875e-03   1.5150209e-03   0.0000000e+00   3.3108046e-03   1.2029034e-02   0.0000000e+00   5.3503921e-03   1.3544055e-02   0.0000000e+00
   2.4250000e+01   3.7989531e-03   2.0422919e-03   1.4572208e-03   0.0000000e+00   3.3233557e-03   1.2548509e-02   0.0000000e+00   5.3656475e-03   1.4005730e-02   0.0000000e+00
   2.4375000e+01   3.7706384e-03   1.9235854e-03   1.3277661e-03   0.0000000e+00   3.3106020e-03   1.3506541e-02   0.0000000e+00   5.2341874e-03   1.4834307e-02   0.0000000e+00
   2.4500000e+01   3.7426324e-03   1.9068865e-03   1.3446665e-03   0.0000000e+00   3.2463886e-03   1.3129039e-02   0.0000000e+00   5.1532752e-03   1.4473706e-02   0.0000000e+00
   2.4625000e+01   3.7149305e-03   1.8884925e-03   1.3292367e-03   0.0000000e+00   3.3207591e-03   1.2947564e-02   0.0000000e+00   5.2092516e-03   1.4276800e-02   0.0000000e+00
   2.4750000e+01   3.6875280e-03   1.9097381e-03   1.3637674e-03   0.0000000e+00   3.2897026e-03   1.2353978e-02   0.0000000e+00   5.1994407e-03   1.3717745e-02   0.0000000e+00
   2.4875000e+01   3.6604208e-03   1.9296630e-03   1.3507475e-03   0.0000000e+00   3.2176154e-03   1.2647493e-02   0.0000000e+00   5.1472784e-03   1.3998241e-02   0.0000000e+00
   2.5000000e+01   3.6336043e-03   1.8798054e-03   1.4341638e-03   0.0000000e+00   3.2960845e-03   1.1904616e-02   0.0000000e+00   5.1758899e-03   1.3338780e-02   0.0000000e+00
   2.5125000e+01   3.6070743e-03   1.8551621e-03   1.2905368e-03   0.0000000e+00   3.2689801e-03   1.1960852e-02   0.0000000e+00   5.1241422e-03   1.3251389e-02   0.0000000e+00
   2.5250000e+01   3.5808268e-03   1.9132200e-03   1.2452833e-03   0.0000000e+00   3.2315312e-03   1.1802446e-02   0.0000000e+00   5.1447512e-03   1.3047729e-02   0.0000000e+00
   2.5375000e+01   3.5548576e-03   1.8526085e-03   1.2546440e-03   0.0000000e+00   3.2131497e-03   1.1448132e-02   0.0000000e+00   5.0657582e-03   1.2702776e-02   0.0000000e+00
   2.5500000e+01   3.5291627e-03   1.8902950e-03   1.3362873e-03   0.0000000e+00   3.1998736e-03   1.2472325e-02   0.0000000e+00   5.0901686e-03   1.3808612e-02   0.0000000e+00
   2.5625000e+01   3.5037382e-03   1.8510190e-03   1.2584399e-03   0.0000000e+00   3.2634066e-03   1.2484418e-02   0.0000000e+00   5.1144255e-03   1.3742858e-02   0.0000000e+00
   2.5750000e+01   3.4785803e-03   1.9109212e-03   1.2922317e-03   0.0000000e+00   3.1820291e-03   1.1661489e-02   0.0000000e+00   5.0929503e-03   1.2953720e-02   0.0000000e+00
   2.5875000e+01   3.4536851e-03   1.7695988e-03   1.4209328e-03   0.0000000e+00   3.2419765e-03   1.1870469e-02   0.0000000e+00   5.0115753e-03   1.3291402e-02   0.0000000e+00
   2.6000000e+01   3.4290489e-03   1.9003049e-03   1.2320140e-03   0.0000000e+00   3.1340724e-03   1.1484830e-02   0.0000000e+00   5.0343773e-03   1.2716844e-02   0.0000000e+00
   2.6125000e+01   3.4046682e-03   1.7805011e-03   1.1951810e-03   0.0000000e+00   3.1645235e-03   1.3530483e-02   0.0000000e+00   4.9450245e-03   1.4725664e-02   0.0000000e+00
   2.6250000e+01   3.3805393e-03   1.7527440e-03   1.2391099e-03   0.0000000e+00   3.1249073e-03   1.1712601e-02   0.0000000e+00   4.8776512e-03   1.2951711e-02   0.0000000e+00
   2.6375000e+01   3.3566588e-03   1.7560992e-03   1.3266233e-03   0.0000000e+00   3.1540785e-03   1.1836114e-02   0.0000000e+00   4.9101776e-03   1.3162737e-02   0.0000000e+00
   2.6500000e+01   3.3330231e-03   1.7352132e-03   1.2047475e-03   0.0000000e+00   3.1167343e-03   1.3249671e-02   0.0000000e+00   4.8519475e-03   1.4454419e-02   0.0000000e+00
   2.6625000e+01   3.3096290e-03   1.7225269e-03   1.1578178e-03   0.0000000e+00   3.1035957e-03   1.1558496e-02   0.0000000e+00   4.8261226e-03   1.2716314e-02   0.0000000e+00
   2.6750000e+01   3.2864730e-03   1.7232869e-03   1.0681619e-03   0.0000000e+00   3.0919936e-03   1.2363715e-02   0.0000000e+00   4.8152804e-03   1.3431877e-02   0.0000000e+00
   2.6875000e+01   3.2635520e-03   1.7693807e-03   1.1665136e-03   0.0000000e+00   3.1372878e-03   1.1672352e-02   0.0000000e+00   4.9066685e-03   1.2838865e-02   0.0000000e+00
   2.7000000e+01   3.2408626e-03   1.7286796e-03   1.1716919e-03   0.0000000e+00   3.0372341e-03   1.1350539e-02   0.0000000e+00   4.7659136e-03   1.2522231e-02   0.0000000e+00
   2.7125000e+01   3.2184019e-03   1.7710699e-03   1.2387804e-03   0.0000000e+00   3.1071962e-03   1.1352798e-02   0.0000000e+00   4.8782661e-03   1.2591579e-02   0.0000000e+00
   2.7250000e+01   3.1961667e-03   1.6888062e-03   1.0436546e-03   0.0000000e+00   3.0843006e-03   1.3684726e-02   0.0000000e+00   4.7731068e-03   1.4728380e-02   0.0000000e+00
   2.7375000e+01   3.1741539e-03   1.6343767e-03   9.9240182e-04   0.0000000e+00   3.0409514e-03   1.1056329e-02   0.0000000e+00   4.6753281e-03   1.2048731e-02   0.0000000e+00
   2.7500000e+01   3.1523606e-03   1.6442975e-03   1.1305183e-03   0.0000000e+00   3.0227518e-03   1.1388363e-02   0.0000000e+00   4.6670492e-03   1.2518882e-02   0.0000000e+00
   2.7625000e+01   3.1307838e-03   1.6661384e-03   1.1017435e-03   0.0000000e+00   3.0348140e-03   1.1964347e-02   0.0000000e+00   4.7009523e-03   1.3066091e-02   0.0000000e+00
   2.7750000e+01   3.1094207e-03   1.6524794e-03   1.0870984e-03   0.0000000e+00   3.0247991e-03   1.1545627e-02   0.0000000e+00   4.6772785e-03   1.2632725e-02   0.0000000e+00
   2.7875000e+01   3.0882685e-03   1.6179288e-03   1.0249074e-03   0.0000000e+00   3.0225800e-03   1.2319140e-02   0.0000000e+00   4.6405088e-03   1.3344047e-02   0.0000000e+00
   2.8000000e+01   3.0673243e-03   1.6035467e-03   1.0555034e-03   0.0000000e+00   2.9849715e-03   1.1990263e-02   0.0000000e+00   4.5885181e-03   1.3045766e-02   0.0000000e+00
   2.8125000e+01   3.0465855e-03   1.6276230e-03   9.6954075e-04   0.0000000e+00   2.9876568e-03   1.1563220e-02   0.0000000e+00   4.6152798e-03   1.2532761e-02   0.0000000e+00
   2.8250000e+01   3.0260493e-03   1.6057700e-03   1.2019491e-03   0.0000000e+00   3.0124859e-03   1.1483546e-02   0.0000000e+00   4.6182559e-03   1.2685495e-02   0.0000000e+00
   2.8375000e+01   3.0057131e-03   1.6209166e-03   1.1148558e-03   0.0000000e+00   3.0125861e-03   1.1786303e-02   0.0000000e+00   4.6335027e-03   1.2901159e-02   0.0000000e+00
   2.8500000e+01   2.9855743e-03   1.5568182e-03   1.0440953e-03   0.0000000e+00   2.9842285e-03   1.1963121e-02   0.0000000e+00   4.5410467e-03   1.3007216e-02   0.0000000e+00
   2.8625000e+01   2.9656304e-03   1.5344628e-03   1.0222495e-03   0.0000000e+00   2.9575362e-03   1.1972908e-02   0.0000000e+00   4.4919989e-03   1.2995157e-02   0.0000000e+00
   2.8750000e+01   2.9458788e-03   1.5232397e-03   1.0946407e-03   0.0000000e+00   2.9451053e-03   1.1385411e-02   0.0000000e+00   4.4683449e-03   1.2480052e-02   0.0000000e+00
   2.8875000e+01   2.9263171e-03   1.5698976e-03   9.0945739e-04   0.0000000e+00   2.9108182e-03   1.1883034e-02   0.0000000e+00   4.4807158e-03   1.2792491e-02   0.0000000e+00
   2.9000000e+01   2.9069429e-03   1.5568878e-03   1.0179316e-03   0.0000000e+00   2.8898294e-03   1.0944075e-02   0.0000000e+00   4.4467172e-03   1.1962007e-02   0.0000000e+00
   2.9125000e+01   2.8877537e-03   1.5635392e-03   1.0112167e-03   0.0000000e+00   2.9154846e-03   1.1332312e-02   0.0000000e+00   4.4790238e-03   1.2343529e-02   0.0000000e+00
   2.9250000e+01   2.8687473e-03   1.5137955e-03   1.1182753e-03   0.0000000e+00   2.8979927e-03   1.1105634e-02   0.0000000e+00   4.4117883e-03   1.2223909e-02   0.0000000e+00
   2.9375000e+01   2.8499213e-03   1.4898386e-03   9.0094635e-04   0.0000000e+00   2.8928061e-03   1.1486113e-02   0.0000000e+00   4.3826447e-03   1.2387059e-02   0.0000000e+00
   2.9500000e+01   2.8312734e-03   1.5045378e-03   1.1099063e-03   0.0000000e+00   2.8665257e-03   1.0949869e-02   0.0000000e+00   4.3710635e-03   1.2059775e-02   0.0000000e+00
   2.9625000e+01   2.8128014e-03   1.4529867e-03   9.4533101e-04   0.0000000e+00   2.8626527e-03   1.1527519e-02   0.0000000e+00   4.3156394e-03   1.2472850e-02   0.0000000e+00
   2.9750000e+01   2.7945032e-03   1.5089207e-03   9.7600488e-04   0.0000000e+00   2.9178035e-03   1.0817965e-02   0.0000000e+00   4.4267242e-03   1.1793970e-02   0.0000000e+00
   2.9875000e+01   2.7763765e-03   1.4640278e-03   9.5690362e-04   0.0000000e+00   2.8243429e-03   1.0764983e-02   0.0000000e+00   4.2883708e-03   1.1721887e-02   0.0000000e+00
   3.0000000e+01   2.7584193e-03   1.4628242e-03   9.8017951e-04   0.0000000e+00   2.8155035e-03   1.0833248e-02   0.0000000e+00   4.2783277e-03   1.1813428e-02   0.0000000e+00

